Scene-Extrapolation: Generating Interactive Traffic Scenarios

Verifying highly automated driving functions can be challenging, requiring identifying relevant test scenarios. Scenario-based testing will likely play a significant role in verifying these systems, predominantly occurring within simulation. In our approach, we use traffic scenes as a starting point (seed-scene) to address the individuality of various highly automated driving functions and to avoid the problems associated with a predefined test traffic scenario. Different highly autonomous driving functions, or their distinct iterations, may display different behaviors under the same operating conditions. To make a generalizable statement about a seed-scene, we simulate possible outcomes based on various behavior profiles. We utilize our lightweight simulation environment and populate it with rule-based and machine learning behavior models for individual actors in the scenario. We analyze resulting scenarios using a variety of criticality metrics. The density distributions of the resulting criticality values enable us to make a profound statement about the significance of a particular scene, considering various eventualities.

==> figures/plots/DistanceSimple_iteration_exaple.csv <==
x,full,1000,385,100,10
0.898,0.20659721828065833,0.19921785331834715,0.19794911084572608,0.22380419214766137,0.4986959901736626
0.9237103678929766,0.21261471895289819,0.2053645084011106,0.2074927609861278,0.2358221269105022,0.5340490460053899
0.9494207357859532,0.20193527079188694,0.19539744445856919,0.2004384760684325,0.22897457764015922,0.5552865217896684
0.9751311036789297,0.1778821252972418,0.17235123783808667,0.17904101579817244,0.20601229960283543,0.563890807044174
1.0008414715719063,0.14663692283779994,0.14200567903227865,0.14885210756539527,0.17371763678796537,0.5608685707785058
1.026551839464883,0.11499434485349616,0.11079014962326744,0.1166857584467395,0.14029774363543154,0.5458339921850199
1.0522622073578596,0.08830420778957605,0.08385625229012557,0.08844426782876781,0.11249597425060151,0.5173520578281138
1.0779725752508362,0.06940757878510005,0.06406415044451409,0.06773154836823819,0.09374752946751243,0.47432719225637704
1.1036829431438127,0.05870345309063034,0.05200489904803552,0.05559493885386927,0.08398041197378132,0.41757591884903644
1.1293933110367893,0.05493907138153204,0.04668918311386886,0.05113569571718755,0.0807655133572039,0.3506272212826466
1.155103678929766,0.05617017348312197,0.046408756014323274,0.05246205734593286,0.08100023707944036,0.2792778597730044
1.1808140468227424,0.06051990337558656,0.04943984934580697,0.05754695279632179,0.08233346304935384,0.21014294742071127
1.206524414715719,0.06663573720496695,0.05448535011058711,0.06478916096919754,0.08389736753664433,0.14893302084201296
1.2322347826086957,0.07390652976775029,0.06088685658978816,0.07326484164908309,0.08629424525165792,0.09921291336978402
1.2579451505016723,0.08250779246621592,0.06865755922080234,0.08273561605381576,0.09102405751225291,0.0620349488813503
1.283655518394649,0.09327082930431634,0.07835827131190015,0.09349304430843355,0.09963799678899345,0.03637364494566163
1.3093658862876254,0.10734422435822538,0.09083651742744897,0.10612240681304033,0.11293494286974957,0.0199870174011673
1.335076254180602,0.1257038454680098,0.10689868451972007,0.12127693624486682,0.1305028118555544,0.010288235996461826
1.3607866220735787,0.14870901026090072,0.12704105248337877,0.13954357649888907,0.15080388220012,0.004959615590806207
1.3864969899665551,0.1759314890639416,0.15133691186668102,0.1614149917648294,0.17177570551330998,0.002238681220996155
1.4122073578595318,0.20629171676179564,0.1794293618715679,0.1872568781759429,0.19162243303394758,0.0009460699844708413
1.4379177257525084,0.23824675515868254,0.21042712841569647,0.2170625536776656,0.20928552020248684,0.0003742899256096672
1.463628093645485,0.26969984673198194,0.24254993623292845,0.2498718189291942,0.22422004470468423,0.00013861984306760966
1.4893384615384617,0.29762424513386415,0.2726863929111043,0.2830541882005484,0.23559302195963766,4.8057486203514086e-05
1.5150488294314381,0.3178775699637621,0.29636253362329396,0.3120127947182346,0.24155815786462076,1.5595738440153316e-05
1.5407591973244148,0.3258088858876033,0.3085748557284477,0.3308769914257998,0.23936599302880515,4.737553472682022e-06
1.5664695652173912,0.31775926648263886,0.3053981397546185,0.33423485452823437,0.22652366903678453,1.3471058196200281e-06
1.5921799331103679,0.2927744454565091,0.2856213831456487,0.3192068573402273,0.20237999822351868,3.5854706662295863e-07
1.6178903010033445,0.25348283997225385,0.25147809137904825,0.28677721564282677,0.16907202654385162,8.932763975201254e-08
1.6436006688963212,0.2055160731850833,0.20802910153996035,0.24164140349398952,0.13113305480126308,2.0831459209624025e-08
1.6693110367892978,0.15573883612655454,0.16154500368860555,0.19066585031500644,0.09395001482346832,4.547230544271718e-09
1.6950214046822745,0.110212945868789,0.11772124437212261,0.14077306558448646,0.0619638288922024,9.291102357884893e-10
1.720731772575251,0.07281586747712701,0.08046680949668122,0.09720767027188061,0.037535671449670203,1.7769704602323093e-10
1.7464421404682273,0.04490599456359037,0.05154332467635541,0.0627409469730108,0.020852328989241116,3.1811611529439953e-11
1.772152508361204,0.025840788515919096,0.030890081092240746,0.03781351543336334,0.010612701484783962,5.33069094507666e-12
1.7978628762541806,0.01386414939357537,0.0172811731001484,0.021250414974670027,0.004944864937066395,8.36129656887174e-13
1.8235732441471573,0.0069266926357167136,0.00900024009257226,0.011115101306068501,0.0021082674322969665,1.2275974763096223e-13
1.849283612040134,0.0032172211984041305,0.00435106279164499,0.0053996416957786215,0.000822210866589378,1.6870600710147478e-14
1.8749939799331106,0.0013864613738059724,0.0019469303152496685,0.002430808636727811,0.00029322988283484266,2.1701876336422334e-15
1.9007043478260872,0.000553217538156104,0.0008042107365521897,0.0010118456455472872,9.561098469943378e-05,2.6131009332700286e-16
1.9264147157190634,0.00020395709358070807,0.00030594675749655753,0.0003886540655626301,2.8498302575975584e-05,2.9451487802302105e-17
1.95212508361204,6.934146333293296e-05,0.0001069874526638617,0.0001375002967235303,7.768893211133383e-06,3.107065722520413e-18
1.9778354515050167,2.1711090225176884e-05,3.434259564693654e-05,4.474127084445368e-05,1.962994700470194e-06,3.068214962559574e-19
2.0035458193979934,6.297125427023809e-06,1.0144591883572275e-05,1.3402885393920418e-05,5.843309716164685e-07,2.836045977870864e-20
2.02925618729097,1.8907989434733043e-06,2.922058395815546e-06,3.826450599053739e-06,7.200049163553502e-07,2.4537645597788657e-21
2.0549665551839467,1.3625747318288876e-06,1.4743553002112937e-06,1.5674330470944013e-06,2.5092849919303184e-06,1.9872140500035935e-22
2.0806769230769233,3.571764378731315e-06,3.0607048213188403e-06,2.5529472625437857e-06,9.016847865103455e-06,1.5064285748933992e-23
2.1063872909699,1.1497664831129633e-05,9.628134930812637e-06,7.772381705920128e-06,2.9752533962237523e-05,1.0689184594628236e-24
2.132097658862876,3.449997112739609e-05,2.886733322372231e-05,2.3284020611212975e-05,8.961048986474292e-05,7.099581433000335e-26
2.157808026755853,9.452238453219062e-05,7.914271977469375e-05,6.397110701878264e-05,0.00024628294747720646,4.4138045266437854e-27
2.1835183946488295,0.00023615480035907231,0.0001978787700010755,0.00016042954724873625,0.0006176528201179047,2.5686460068333734e-28
2.209228762541806,0.0005379846910137159,0.0004511268853986561,0.00036713698269848194,0.001413477245459705,1.422930162538879e-29
2.2349391304347828,0.0011175099842481173,0.0009377879575290019,0.0007666670179311283,0.002951668000479054,5.4998101600054896e-30
2.2606494983277594,0.0021166087519169166,0.0017775278507714634,0.001460897531972432,0.005624455495813299,9.003961230835871e-29
2.286359866220736,0.0036554166593600057,0.003072087902997442,0.002540194813432322,0.009779750031458423,1.5842271828347802e-27
2.3120702341137123,0.005756251386419396,0.0048412328074817134,0.004030404051540451,0.01551705559840448,2.610098224363914e-26
2.337780602006689,0.008265109644267549,0.006956375787432066,0.0058353168222935,0.022465969765827522,4.0252123038664445e-25
2.3634909698996656,0.010820888372846449,0.00911411406133452,0.0077092936155176905,0.029680780419742883,5.810491470803809e-24
2.389201337792642,0.012917606998299561,0.010888043551842308,0.009293922024806042,0.03578159979550323,7.851074159806356e-23
2.414911705685619,0.014060652908109301,0.011860112293605792,0.010223927343467736,0.03936212027235078,9.929729695100181e-22
2.4406220735785955,0.013955088286095577,0.011779609658838583,0.010262916054388577,0.03951222680939604,1.1755413448372432e-20
2.466332441471572,0.012628820074840768,0.010667820978261073,0.009400654485088922,0.03619251976759234,1.3026583428217e-19
2.492042809364549,0.010420665410282292,0.00880892319643776,0.007857415097527088,0.030251048125479286,1.3511864374584243e-18
2.517753177257525,0.00784025184893773,0.006632416129833721,0.005992880189112245,0.02307258872808214,1.3118741199400842e-17
2.5434635451505017,0.005378557991520558,0.004553256260590527,0.004170861663007608,0.016057817402579302,1.192233132799404e-16
2.5691739130434783,0.0033643592848177782,0.0028501868918740627,0.002648806710816743,0.010197905836644443,1.0141970533528207e-15
2.594884280936455,0.0019188407847561017,0.0016267657804561056,0.001535002342302729,0.005909759017865281,8.075615575921746e-15
2.6205946488294316,0.0009978722793263742,0.0008465969143732979,0.0008117122665554857,0.0031250922262360636,6.018954561344875e-14
2.6463050167224083,0.00047316194121444204,0.0004017240270164101,0.0003916782607690501,0.0015079613039343132,4.1991233043148864e-13
2.672015384615385,0.00020457043267964401,0.0001738112610479227,0.00017246108682800562,0.0006639751840366037,2.7421318019837455e-12
2.697725752508361,8.064427118393174e-05,6.856879155594018e-05,6.929263364145246e-05,0.00026677663734889977,1.6761394915973552e-11
2.7234361204013378,2.8986866279062457e-05,2.466455364041435e-05,2.5404897546421977e-05,9.780883843854867e-05,9.590121885007782e-11
2.7491464882943144,9.500091909781066e-06,8.08950888194567e-06,8.499337820066982e-06,3.2722327467348596e-05,5.136061674707605e-10
2.774856856187291,2.839242160161706e-06,2.419738818057815e-06,2.595081076255926e-06,9.990253698392017e-06,2.5747108824038773e-09
2.8005672240802677,7.75700645449727e-07,6.632250248868321e-07,7.253086640356133e-07,2.787595109408097e-06,1.2081443916940791e-08
2.8262775919732444,2.039016696431337e-07,1.8320343090891413e-07,1.9748436889863473e-07,7.338385399719346e-07,5.3064166979244055e-08
2.851987959866221,1.0058868340711257e-07,1.3054695208691286e-07,1.112259626015776e-07,2.961476968250693e-07,2.1816043692523048e-07
2.8776983277591976,2.618528500480384e-07,4.214591373058376e-07,3.213186841774159e-07,6.359024407488883e-07,8.395426690177928e-07
2.9034086956521743,1.0232970561516804e-06,1.6731638055497178e-06,1.2989006384331557e-06,2.5037372176853404e-06,3.0241385735332623e-06
2.929119063545151,3.7632369542746736e-06,6.157797138730935e-06,4.916745429869812e-06,9.465324409992205e-06,1.0196537878843284e-05
2.954829431438127,1.2636376784661599e-05,2.067767107236715e-05,1.700371430783816e-05,3.273223206201349e-05,3.218073219756503e-05
2.980539799331104,3.868671058030221e-05,6.330551494602392e-05,5.366226729847506e-05,0.00010329978118679493,9.506731772001767e-05
3.0062501672240804,0.00010798180811996817,0.0001766974625016112,0.0001545361658162749,0.0002974814580120872,0.00026288069557375935
3.031960535117057,0.00027478214835152513,0.0004496432756616653,0.00040609410025153355,0.0007817270204591023,0.0006804219024577707
3.0576709030100337,0.0006374963769922968,0.0010431746137811195,0.0009737783364754493,0.001874499904638593,0.0016485040168034645
3.0833812709030104,0.0013484148186408715,0.0022064907893749566,0.0021307572965027803,0.004101586664836865,0.0037384697391209306
3.109091638795987,0.0026003905508181356,0.004255157187426561,0.004254581050599558,0.00818949612515492,0.00793578447861883
3.1348020066889632,0.004572494821240508,0.007482153915840464,0.007752625195425543,0.014921335035279868,0.01576805023313285
3.16051237458194,0.007332295880191183,0.011997895577613226,0.012893123145038378,0.02480954665480329,0.029326366658350506
3.1862227424749165,0.010726858019533015,0.01755166698900689,0.019574903598899126,0.037646789708928347,0.051054104212297544
3.211933110367893,0.014330675209399523,0.023445935137897615,0.027148553247742603,0.05214653370666397,0.08319461112434384
3.23764347826087,0.017523272926715135,0.02866224549679737,0.03444680857008023,0.06596759304149283,0.12689714953520442
3.2633538461538465,0.019718227700217552,0.032233734717598744,0.040127320667282904,0.07630906255449453,0.18117600229257247
3.289064214046823,0.02067493286035584,0.033750876494925086,0.04326897611585603,0.08095673775757704,0.24212610389305367
3.3147745819398,0.020751709141887665,0.03376720649302974,0.04397928399103005,0.07933420283643715,0.3028828554085705
3.340484949832776,0.02096064684815527,0.033873367918075686,0.04369464103989229,0.0730142532506861,0.354649953203351
3.3661953177257526,0.022768287193502,0.03634387576307118,0.04495679750847802,0.06539080388645248,0.3887024458170478
3.3919056856187293,0.027703088159375337,0.043454523954748026,0.05067789804278629,0.060647007549789377,0.39877400448186273
3.417616053511706,0.03691594834036833,0.05671814231230798,0.06314078707129282,0.06248668785437108,0.38293830674145646
3.4433264214046826,0.05085520584092964,0.07633080417440354,0.08311630918490213,0.07313045707806,0.34421046191157967
3.4690367892976592,0.06915926558625023,0.10104485669825444,0.10946528119139665,0.09285463025900549,0.2896118243061786
3.494747157190636,0.09076551869018046,0.12850982426798607,0.13941932502455176,0.12005987152981695,0.22809780013758607
3.520457525083612,0.11414231020090512,0.15591926014225496,0.169443252166226,0.15167383597136322,0.1681917624385538
3.5461678929765887,0.13754101054126486,0.18069193228578245,0.19630589712371949,0.18369055706128803,0.11618461908002657
3.5718782608695654,0.15924988567112305,0.20097934360457456,0.2179086976059569,0.2117852908913141,0.07539605197859334
3.597588628762542,0.17791416827318532,0.215957909795424,0.23360999085689152,0.23207165046008166,0.04649742092717158
3.6232989966555187,0.19293363349464307,0.22595058128883305,0.24408122771164778,0.24201687480219425,0.028533731200150562
3.6490093645484953,0.20475523341936905,0.23233962937321773,0.2508861438130992,0.24126954579133525,0.020178403486139626
3.674719732441472,0.21473947340964458,0.23712221938955894,0.2559063389629277,0.2319042251849813,0.020859022159082058
3.7004301003344486,0.22442766164451408,0.24205927318746107,0.2606318863447269,0.2176833401810132,0.03155745934851376
3.726140468227425,0.23446988934372986,0.247706086404305,0.26541407621481317,0.20247672667641625,0.055185567889970095
3.7518508361204015,0.24386794012009547,0.252904666019934,0.26900368403335273,0.18862655721482896,0.0964338252921907
3.777561204013378,0.25014876879728776,0.255210390946667,0.2687835324764704,0.17625017267297782,0.16095101253433694
3.803271571906355,0.25052928209818026,0.2521761374473252,0.26182366745320745,0.16396256785654845,0.25375520213686464
3.8289819397993314,0.2434344800831195,0.24280033793345962,0.24636297807236882,0.1505715191422889,0.3769898135914597
3.854692307692308,0.22943972234976104,0.22825681015741733,0.22295222326432376,0.13661849296523793,0.5275095829342459
3.8804026755852847,0.21107474620545527,0.21144342962264304,0.19459969100635421,0.12471136773999054,0.6951562308294447
3.906113043478261,0.19167177557841678,0.19561776340102083,0.16579567806796208,0.11836667631378037,0.8627115796765933
3.9318234113712376,0.17399876529367317,0.18291571673343296,0.14089548735486568,0.12001055709657231,1.0081819720749645
3.9575337792642142,0.15942651434241975,0.17355250765376692,0.1226406416688287,0.1292890543472904,1.1092619671229045
3.983244147157191,0.14792629995572834,0.1660513394480699,0.11146278231449051,0.14266280736575238,1.1488336650907476
4.008954515050167,0.13867236451488915,0.15826403076483425,0.10577784515880657,0.1545759268854897,1.1196745212341879
4.034664882943144,0.1307696527348001,0.14857456624859372,0.10300134516843007,0.1596871187091741,1.0266072256300507
4.06037525083612,0.12371718351004032,0.1366743492362342,0.1007357497447785,0.15512611824144873,0.8852143780430698
4.086085618729097,0.1174953795224547,0.12361415642094102,0.09760710019484606,0.14172955720363187,0.7175800437876556
4.111795986622074,0.11240765588363676,0.11125563068971622,0.09349951153949444,0.12370703534077052,0.546654651783289
4.13750635451505,0.10887429783660788,0.10151195936844223,0.08926477654173678,0.10692118536369102,0.39121949299809045
4.163216722408027,0.10728438152113479,0.09575448091133495,0.08618048779712706,0.09655316389778773,0.2629303760086649
4.188927090301004,0.107884041035701,0.09454357505262705,0.08542700303667165,0.09511240108095094,0.16589323403336362
4.21463745819398,0.1106368076631777,0.09761533738166564,0.0877243528664375,0.10153676324608882,0.09823077034188535
4.240347826086957,0.11505435023471247,0.10397207067213994,0.09313761710477071,0.11168177855413618,0.054572073116151844
4.266058193979934,0.12008753266408145,0.11199145412770624,0.10099975710622229,0.11998115859268944,0.028436806397187275
4.291768561872909,0.12419735278714204,0.11958461708562527,0.10992040711589869,0.1216059849927789,0.013895451977948885
4.317478929765886,0.12566028335103294,0.12448811166193662,0.11790974042576051,0.11422108379974462,0.006365763202445538
4.343189297658863,0.12303939855654984,0.12472249663120678,0.12268841378720517,0.09860435186010709,0.0027335607083620902
4.368899665551839,0.11564478584560078,0.11912247806980512,0.12221556255854978,0.07795268365690187,0.0011000979953627221
4.394610033444816,0.10378288934591302,0.10773063527450175,0.11533106808084409,0.05635488295364731,0.0004148500815036906
4.420320401337793,0.08868078757618021,0.0918473129039003,0.10225610397866974,0.037259254798992045,0.00014657130126236663
4.446030769230769,0.07212743995115403,0.07367510182295135,0.08467101627124517,0.022607587376104885,4.851240020596784e-05
4.471741137123746,0.056007878883736026,0.05570758140260009,0.06526980441275751,0.012821962148072857,1.5040327373882003e-05
4.4974515050167225,0.041935577569792305,0.04014361308249453,0.046982197774192734,0.007380607020137087,4.367400539083048e-06
4.523161872909699,0.03110011410988605,0.02856507837075824,0.03224427888547648,0.00554904636407823,1.1877243033842064e-06
4.548872240802676,0.024304742631464496,0.021929820067851262,0.02263612509342733,0.006926835432317186,3.024860799200193e-07
4.5745826086956525,0.022059262285931695,0.0207320417555919,0.018936297762987504,0.011655023226660842,7.213840351595273e-08
4.600292976588629,0.02457507737345984,0.025096938681478727,0.02136865875757589,0.020265921868400056,1.610930473738572e-08
4.626003344481606,0.0315901806622825,0.034654433478214654,0.029728054330102935,0.03323188573998055,3.3683484444090873e-09
4.651713712374582,0.04209750253632508,0.04823550730471695,0.043219412252497175,0.050347117149787415,6.594329277568863e-10
4.677424080267558,0.054186589128232196,0.06363944477621492,0.06012604396486608,0.07018559057328705,1.2087136002664186e-10
4.703134448160535,0.06523670483337864,0.07778837074894776,0.07764821846726747,0.08995248827735902,2.0742595492869487e-11
4.7288448160535115,0.07255371130252024,0.08742488793330058,0.09225124229585104,0.10596769987344948,3.332569101473116e-12
4.754555183946488,0.07427269278648252,0.09017380481729562,0.10058971825107686,0.11474144292422277,5.012594258044233e-13
4.780265551839465,0.0701277594068383,0.08549448256749491,0.10067955097418717,0.11424529499670384,7.058387510269841e-14
4.805975919732441,0.06169989672241646,0.07503113867171778,0.09274759796060959,0.10479060313154721,9.304694418175391e-15
4.831686287625418,0.05201166347713461,0.062170789599528764,0.07930317599907488,0.08907715486000829,1.1484632763365386e-15
4.857396655518395,0.04465982457952121,0.05102937999479048,0.06438703754522788,0.07140036898274334,1.34633857807356e-16
4.883107023411371,0.04283327623550886,0.04530800810394848,0.0523652933982823,0.05641417299100598,3.3333669729201076e-17
4.908817391304348,0.048489225738008374,0.047378734116908953,0.046764587506926275,0.047961613181398,1.7212928738074723e-16
4.934527759197325,0.06180320999274465,0.057732801450676656,0.04946776021270403,0.048284414714132876,1.4362416167887896e-15
4.960238127090301,0.08095477671707584,0.07480090738702387,0.06033818764409332,0.05764859292990125,1.1310709583552673e-14
4.985948494983277,0.10237497885173585,0.09520502050416518,0.07724947074527631,0.07433589651205158,8.338444180852802e-14
5.011658862876254,0.12158717876969036,0.11455090559411188,0.0965634237071596,0.09506284333894227,5.754038902321675e-13
5.03736923076923,0.13455475888622337,0.12871119621311053,0.11411025525982646,0.11594956203250237,3.716658873096869e-12
5.063079598662207,0.13907819130054383,0.13520033008007734,0.12651319067617983,0.13392652215207876,2.247112136658097e-11
5.088789966555184,0.13556021190588505,0.13399123245089686,0.132366106671147,0.14801235946629315,1.2717124524863695e-10
5.11450033444816,0.12665556822773202,0.1272714306704491,0.13263350634270943,0.1596347746890883,6.736669438858514e-10
5.140210702341137,0.11590801033412033,0.11819212199797294,0.12993563580930054,0.1715053008129896,3.3403631672950173e-09
5.165921070234114,0.10608332230071449,0.10927818958556255,0.1270074728753395,0.18545516242577503,1.5503661233123107e-08
5.19163143812709,0.09810065406058684,0.10139177073672025,0.125167435493673,0.20050068843893734,6.735455778700987e-08
5.217341806020067,0.09109265573915525,0.09379303865785575,0.12368609018928696,0.2125037811049594,2.738998808082561e-07
5.243052173913044,0.0834403214822992,0.08515661132841883,0.12042472308248617,0.21589330678100563,1.0425786628174817e-06
5.26876254180602,0.074094005665218,0.07485568343455151,0.11335228918922872,0.20657344753442813,3.7146504853098875e-06
5.294472909698997,0.06343163037201988,0.06376277204215557,0.10205624183983192,0.18433659801842867,1.2388514011586567e-05
5.3201832775919735,0.05328107302439883,0.054200094518394,0.08843932157994568,0.1534240801050372,3.867342278821362e-05
5.34589364548495,0.04622275179688664,0.049163501413813177,0.07631653770516618,0.12105841822065184,0.00011300512517811002
5.371604013377926,0.04457171006603716,0.05121452053219887,0.07018096416186799,0.09489303875980748,0.0003090834886808677
5.397314381270903,0.049440785476950626,0.061430713605193976,0.07365951892889971,0.08063877307340256,0.0007913080895335805
5.423024749163879,0.06015914762973539,0.07870519155556076,0.08813050829590248,0.08063786521769468,0.0018963021639406192
5.448735117056856,0.07422159689434567,0.09964229222137787,0.1118588710351161,0.09348210284831078,0.00425364861468383
5.4744454849498325,0.08786582540001384,0.11924439211944439,0.13996883795214857,0.11446902126862223,0.008931158899073484
5.500155852842809,0.09720255043960566,0.13235387316381958,0.1654939868716762,0.13676578361101743,0.017552789986570925
5.525866220735786,0.09954256413047725,0.1354031405501888,0.1814090537294427,0.1531983980164221,0.032290638471692584
5.5515765886287625,0.09435859490762791,0.12771173799260288,0.18299779060956314,0.15832546269002098,0.05560313044581063
5.577286956521739,0.08341421881960129,0.11167881252004057,0.16953270932287978,0.15007990199140667,0.08962186739630944
5.602997324414716,0.06999953989409206,0.09177250392646981,0.1444384264469829,0.1302230396655272,0.13521375377772588
5.628707692307692,0.057669900465874786,0.07284881326392241,0.1138651517084737,0.10336210884113607,0.19095009810302185
5.654418060200669,0.0490724797170248,0.05859710414160016,0.08441722377634985,0.07503554514574531,0.2524126038890651
5.680128428093646,0.045280803531502226,0.05067976763118253,0.06110301948273187,0.049819601792673585,0.31231606441814763
5.705838795986622,0.045732746903749184,0.04867325136916702,0.04625177972678515,0.03025374127821728,0.36171768676078997
5.731549163879599,0.048636415890782554,0.05058846047928178,0.039520161322698845,0.01680455537941252,0.3921365299104138
5.757259531772575,0.0516496793816877,0.05368375465085181,0.038648400671840964,0.008538219329461305,0.39792112251887934
5.782969899665551,0.052651927713030046,0.055351073422799234,0.04051611197387906,0.003968522676490328,0.37796259306465435
5.808680267558528,0.05040956831789664,0.053884824873767986,0.042160937707029014,0.0016878566436882806,0.33604139723013304
5.834390635451505,0.044919418409052655,0.04892505875280787,0.04154793560977565,0.0006586719688275036,0.27965905053461126
5.860101003344481,0.03729525409813724,0.04141791277974011,0.03794530747504465,0.00024259118462692614,0.21784977264627742
5.885811371237458,0.029256907079859187,0.03311634040929517,0.031843332757753494,0.00010746361758261645,0.15884643717811614
5.911521739130435,0.02247233360444799,0.025858472291576243,0.02450001553896069,0.00012218358436465141,0.10841515143055393
5.937232107023411,0.018055245460008813,0.02095496262909458,0.017346613288153602,0.00029372038607584764,0.06926193465635733
5.962942474916388,0.016408128257482193,0.018928712282539915,0.011525795695390254,0.0007594960114843764,0.04141821621914973
5.988652842809365,0.017412006973117653,0.019652657715079604,0.007725427457344578,0.0018234359799719987,0.023183569235490416
6.014363210702341,0.020806521114679222,0.02274223412731041,0.006286091060847604,0.004001391410908546,0.012146784921338041
6.040073578595318,0.02652716365863899,0.02795279069454174,0.007416584208302966,0.008013747693213634,0.005957094913411697
6.0657839464882946,0.034781246714215716,0.03533340371794771,0.011317942667590281,0.014645519415226179,0.0027346379274241456
6.091494314381271,0.0457610170609346,0.0450072993197275,0.018092249796794236,0.024424067165071797,0.0011750525278904805
6.117204682274248,0.05910352406077026,0.05666930441258509,0.027456470213039638,0.03716963832900794,0.0004726143070581674
6.142915050167224,0.07342668137328932,0.06911965273674137,0.038433808887905575,0.051623763070109956,0.00017792975594193628
6.1686254180602,0.08633968400970347,0.08022959627589511,0.049275907146181845,0.06544651871499219,6.270215058402127e-05
6.194335785953177,0.09512698955794918,0.08754390429796075,0.05780131004239535,0.07577237311208791,2.068275680803865e-05
6.220046153846154,0.09790446540047278,0.08933753433461501,0.062113079109240465,0.08021485852195248,6.385965226583665e-06
6.24575652173913,0.09469573049797719,0.08560819469341871,0.06139885115908944,0.07788525668638682,1.8455967143837497e-06
6.271466889632107,0.08783370947655945,0.07845185994073095,0.05640648215052083,0.06989463016762235,4.992742897089124e-07
6.2971772575250835,0.08140538671162119,0.07157170450298428,0.04933083600876076,0.05905615915631056,1.2642522398956507e-07
6.32288762541806,0.0799239203939227,0.06910431897356906,0.04315448607331688,0.04893972944826691,2.996542185708884e-08
6.348597993311037,0.0867507792644033,0.07423754354020455,0.040741830738388725,0.04274538626098942,6.648125291527226e-09
6.3743083612040135,0.10285465759736741,0.08811786783360061,0.04403552886831217,0.0424619206837119,1.3806071882568636e-09
6.40001872909699,0.1263264966494866,0.10937494705806791,0.05357003178308525,0.048526899830580526,2.6836952654033896e-10
6.425729096989967,0.15279833454214525,0.13437209238671008,0.06834837544338532,0.05993191497029934,4.8830188956772524e-11
6.451439464882943,0.17663761119452984,0.158109329331627,0.08604538173540793,0.07459849982168225,8.316407184420642e-12
6.47714983277592,0.19256243953802887,0.1755615746977979,0.1035028287293093,0.08989676554492107,1.3257914843608892e-12
6.502860200668897,0.19718922125804,0.183109773920528,0.11748436930011102,0.10327474893394158,1.9783686215448003e-13
6.5285705685618725,0.19001910883794265,0.17963510067409447,0.12558441808793416,0.11297873425208388,2.7634965469605284e-14
6.554280936454849,0.1735120525824539,0.16686091767282518,0.12704171691091576,0.1187189870138341,3.630190987472853e-15
6.579991304347826,0.1521778412070517,0.14872047245789574,0.12309575938902395,0.12195373396945201,5.986878175039425e-16
6.605701672240802,0.1309809265282925,0.12990547797002588,0.11658618460568933,0.12542719758157742,1.3713926928607825e-15
6.631412040133779,0.11368007700967682,0.11416728559946754,0.11080288059161798,0.13187970725883671,1.0435048227962195e-14
6.657122408026756,0.10181206470590305,0.10313616703783667,0.10803467918511372,0.14239182249254673,7.709262097709557e-14
6.682832775919732,0.09475120962169019,0.0962008624391943,0.10855165384879739,0.15527361916155547,5.333880367764263e-13
6.708543143812709,0.09072392162518593,0.09142467156621086,0.11062300715757473,0.16633369248638755,3.454370000499544e-12
6.734253511705686,0.08814573758244185,0.08691195777484861,0.11161557912460279,0.17064564319259348,2.0940478999441016e-11
6.759963879598662,0.08651258916592397,0.08185039090682464,0.10956697864959798,0.16497775792800934,1.1882190355700955e-10
6.785674247491639,0.08640922730193475,0.07674220896337812,0.104330353695707,0.1495440464365619,6.311005151619937e-10
6.811384615384616,0.08876421715183086,0.0728662802442741,0.09766153094713292,0.12808202619122358,3.1375647627336195e-09
6.837094983277592,0.09390744452130338,0.07141624381591369,0.09226877475208525,0.10624159507437086,1.460087887598892e-08
6.862805351170569,0.10102937685989567,0.07282727625517366,0.0904230661015253,0.08919863419185237,6.360004642529782e-08
6.8885157190635455,0.10833211013238613,0.07658642203724675,0.09288545747850423,0.07970581116383305,2.593152168069896e-07
6.914226086956521,0.11373347118821135,0.08151730532997382,0.0986306225028073,0.07739639118798597,9.896706865825458e-07
6.939936454849498,0.11569362433595237,0.08630902137844683,0.10538100380656132,0.07944402533983523,3.5354568961164825e-06
6.965646822742475,0.11371784448955473,0.08998857222454851,0.11059419603378012,0.08208949712564237,1.1822042646615307e-05
6.991357190635451,0.10832335348293642,0.09211164811032746,0.11241055987784887,0.08228672015656019,3.7002548091437154e-05
7.017067558528428,0.10058238448309664,0.09262506832887295,0.11016591279068343,0.07878867019437305,0.00010840838557418751
7.0427779264214045,0.09156681651154613,0.09155148121163313,0.1043241229430326,0.07229892431530974,0.00029729407727387835
7.068488294314381,0.08200410568775846,0.08874861945188174,0.09597030498435441,0.06474061338169543,0.0007631357035795385
7.094198662207358,0.07225432838190071,0.08392652665446323,0.08619693521027146,0.05808326118400618,0.001833620362558481
7.1199090301003345,0.06249979645272161,0.07690814616542206,0.07571604278623346,0.05334106683367144,0.0041239102865714495
7.145619397993311,0.05295292667227216,0.06793887381922244,0.06484596553774281,0.0502172570368331,0.008681627138340324
7.171329765886288,0.04395846098030188,0.05782626491836295,0.05377552206239696,0.047490847488387194,0.017107446306114823
7.197040133779264,0.035995154081614564,0.04782881815253808,0.04286606490864869,0.04384273019820135,0.031554505355651345
7.222750501672241,0.029653187075644977,0.039386025048869476,0.03279222668155891,0.03862764039655619,0.05447907220223368
7.248460869565218,0.02563573406884765,0.03384966059245046,0.024481801736426122,0.03220822958316974,0.08804205361005149
7.274171237458194,0.024752911889719134,0.03230519790912673,0.01895086946489313,0.02577118767705849,0.1331811499458976
7.29988160535117,0.027823116386925768,0.03545012570183505,0.017143612118702096,0.020824789266932334,0.18857646572712394
7.325591973244147,0.03542233153672334,0.04344271315602557,0.019798251204927297,0.018668073335271575,0.24993343535444681
7.351302341137123,0.04752299368652697,0.055701274872997426,0.02727922562953476,0.020026072525145648,0.31006543863614566
7.3770127090301,0.06318308780121798,0.07076412253480908,0.039335518443256175,0.024895787730867817,0.36005968508387326
7.402723076923077,0.0804954652778914,0.08639139056328943,0.05486125704622595,0.032567384977603836,0.39137021361982666
7.428433444816053,0.09692101400539806,0.10000702861519757,0.0718403908820391,0.04178517399953141,0.3981925923072318
7.45414381270903,0.1099291217681902,0.10936876003106694,0.08763090019297817,0.051019404449583576,0.37921955016154557
7.479854180602007,0.11767965769170628,0.11317050413646976,0.09956623707058286,0.058785293857486265,0.33804957642441197
7.505564548494983,0.1194462944485358,0.11128933732452104,0.10564474312647518,0.06390917310404956,0.28207344885953356
7.53127491638796,0.11563669458167265,0.10460237874025645,0.10500945701580068,0.0656701700865522,0.22031098704935928
7.556985284280937,0.10749723623356125,0.09455486073378729,0.09804868792518712,0.06383439627400662,0.161065393879912
7.582695652173913,0.09673762900789326,0.08276884360470199,0.0861636700862617,0.05866251039116722,0.11022001273125112
7.60840602006689,0.08530530785606773,0.07090139000498374,0.0713905599000254,0.05094987772088859,0.07060099306809395
7.634116387959867,0.0754347349611796,0.060808055059285736,0.05606943297819855,0.04209741512689289,0.04233049021921984
7.659826755852843,0.06997492970732716,0.05496061724082639,0.04269193635297123,0.03420946264869892,0.023756798887922176
7.685537123745819,0.0728762378912201,0.05699765889378513,0.034010711596283515,0.030286602146828708,0.012480002707381536
7.711247491638796,0.08955951797153888,0.0721589961032116,0.033434760169745024,0.03460147536752942,0.0061366813516232745
7.736957859531772,0.12671383655888507,0.10715545337817292,0.045573737301318494,0.05316219026434147,0.0028245196578503447
7.762668227424749,0.19101993305257373,0.1689282943837983,0.07651493590287337,0.0937885219830503,0.0012168800337651834
7.788378595317726,0.2866015238671877,0.26204030267142286,0.13318956894777945,0.16501911629056357,0.0004907305147648092
7.814088963210702,0.41175209585298267,0.3852332324896032,0.2213141847146571,0.2732590107065639,0.00018523817726296971
7.839799331103679,0.556372372519133,0.5286602199710254,0.34208023329083687,0.41852187685325265,6.545006477011385e-05
7.8655096989966555,0.7019082608892452,0.6737129213129305,0.4888120097447488,0.5905088909972944,2.164621788396594e-05
7.891220066889632,0.8248115672795998,0.7965634328832781,0.6455454138100924,0.7676281903927828,6.701166959441172e-06
7.916930434782609,0.9027991421623519,0.8746773238401382,0.7891312273951124,0.9208441610265354,1.942197280997742e-06
7.9426408026755855,0.9214938507596107,0.8937330687010524,0.8948787269871652,1.0218388105175729,5.28799904794475e-07
7.968351170568562,0.8786074120717302,0.8519130925434242,0.9437592616437002,1.052216363067691,1.4394195656265988e-07
7.994061538461539,0.7840264281102303,0.7598151281094012,0.9281248371547721,1.0094059468490066,7.803197097818076e-08
8.019771906354515,0.656153533748805,0.6363964440752974,0.8535454474150029,0.9065159732224056,2.0304895217874438e-07
8.045482274247492,0.5163514019953936,0.503016433508616,0.7362903161242927,0.7666488376189156,7.791605387127671e-07
8.071192642140469,0.3836450432720148,0.3779798139655843,0.5979105493728756,0.6148545116245225,2.890570204906331e-06
8.096903010033445,0.27118382925303997,0.2731951949176261,0.4592743722476701,0.47139046033625787,1.0060635888472017e-05
8.122613377926422,0.18500189616544452,0.1933878568567739,0.33608082380852916,0.3484355339934535,3.279905009885363e-05
8.148323745819399,0.12482229005847237,0.1373674613101656,0.2368520316603609,0.2502935767685157,0.00010015239320677885
8.174034113712375,0.08617465064491686,0.10039574694431429,0.16332517563730475,0.1757317436693518,0.00028643792850575027
8.199744481605352,0.06293008181662572,0.0766855342918877,0.1124395412194414,0.120829129803768,0.0007673179778515769
8.225454849498329,0.049465916173988635,0.06133253446598424,0.07887068585282062,0.0812088245047153,0.001925317170528775
8.251165217391305,0.0419819281524581,0.05135550976910815,0.05723707472827169,0.05324530858532484,0.004524987818838575
8.276875585284282,0.038859434608078725,0.04584914580212745,0.04350435898967831,0.03439971166250584,0.009961543666313926
8.302585953177259,0.04023974949825777,0.045456407711734544,0.035510842187483,0.023081399501481716,0.020541660008608104
8.328296321070235,0.04712664701749981,0.051438755743438584,0.03278043443999434,0.01838319808059426,0.03967795881414874
8.354006688963212,0.0603208577429375,0.06461702483772072,0.035859541523771216,0.019829012966282294,0.07179147184549159
8.379717056856189,0.07946487647254027,0.08444531971780249,0.045400999698369034,0.027091292359380525,0.12167759113738295
8.405427424749165,0.1024718679009827,0.10849456743728862,0.061224258572400506,0.039607485645862944,0.19318197485439856
8.431137792642142,0.12558896396119668,0.13260119661724398,0.08163393050913138,0.056146222208556654,0.28730583570831864
8.456848160535117,0.14419512079173966,0.15177233193909642,0.10329986472877431,0.07452603411034148,0.4002646821117412
8.482558528428093,0.15412763024937556,0.16161384399181472,0.12187097354132673,0.09172421486242831,0.5223693878476455
8.50826889632107,0.15301830930958665,0.15972589508229634,0.1331846562020341,0.10446367161239128,0.6386132615873585
8.533979264214047,0.1410411363110979,0.14644304873520653,0.134593688424491,0.1101038105517275,0.7313572075946044
8.559689632107023,0.12073839071464978,0.1245894144289314,0.12580756917763314,0.10745755002670902,0.7846096821258124
8.5854,0.09605292808494025,0.09840803700124647,0.10886523023656243,0.097155236491784,0.7885166354394328


==> figures/plots/MT_col_data.csv <==
1_DistanceSimple_x,1_DistanceSimple_y,1_DistanceSimple_mean_x,1_DistanceSimple_mean_y,1_TQ_x,1_TQ_y,1_TQ_mean_x,1_TQ_mean_y,1_GapTime_x,1_GapTime_y,1_GapTime_mean_x,1_GapTime_mean_y,1_PTTC_x,1_PTTC_y,1_PTTC_mean_x,1_PTTC_mean_y,1_WTTC_x,1_WTTC_y,1_WTTC_mean_x,1_WTTC_mean_y,1_TTC_x,1_TTC_y,1_TTC_mean_x,1_TTC_mean_y,2_DistanceSimple_x,2_DistanceSimple_y,2_DistanceSimple_mean_x,2_DistanceSimple_mean_y,2_TQ_x,2_TQ_y,2_TQ_mean_x,2_TQ_mean_y,2_GapTime_x,2_GapTime_y,2_GapTime_mean_x,2_GapTime_mean_y,2_PTTC_x,2_PTTC_y,2_PTTC_mean_x,2_PTTC_mean_y,2_WTTC_x,2_WTTC_y,2_WTTC_mean_x,2_WTTC_mean_y,2_TTC_x,2_TTC_y,2_TTC_mean_x,2_TTC_mean_y,3_DistanceSimple_x,3_DistanceSimple_y,3_DistanceSimple_mean_x,3_DistanceSimple_mean_y,3_TQ_x,3_TQ_y,3_TQ_mean_x,3_TQ_mean_y,3_GapTime_x,3_GapTime_y,3_GapTime_mean_x,3_GapTime_mean_y,3_PTTC_x,3_PTTC_y,3_PTTC_mean_x,3_PTTC_mean_y,3_WTTC_x,3_WTTC_y,3_WTTC_mean_x,3_WTTC_mean_y,3_TTC_x,3_TTC_y,3_TTC_mean_x,3_TTC_mean_y
-0.34541,0.001256,2.639753,0.000389,0.601642,0.000182,0.388846,0.00057,-0.057786,0.001102,0.096272,0.003947,-0.141529,0.005442,0.350296,0.000211,-0.047082,0.009307,0.333173,0.001222,-0.711277,0.000162,-0.173668,0.000491,-0.24935,0.000437,2.134904,0.000188,0.973952,0.00021,0.639379,0.000703,-0.145303,0.003795,-0.133799,0.0016,-0.094464,0.005074,-0.088589,0.000294,-0.030572,0.014579,0.293515,0.001556,-1.437649,0.000128,-0.130203,0.000482,-0.557774,0.001417,2.913543,9.2E-05,0.482261,0.000625,0.125196,0.000711,0,0,0,0,-0.255673,0.001687,1.062437,5.4E-05,-0.052504,0.0013,0.453909,0.001557,-0.459257,0.000633,-0.100937,0.000664
-0.295227,0.003326,2.67764,0.000994,0.620929,0.0004,0.397035,0.001598,-0.042521,0.002319,0.11264,0.008252,-0.128147,0.011415,0.387107,0.00067,-0.043134,0.020372,0.337578,0.003958,-0.578094,0.000773,-0.157128,0.001093,-0.212698,0.001558,2.161937,0.000538,0.990945,0.000465,0.644961,0.001684,-0.134137,0.00772,-0.121331,0.003368,-0.083464,0.013742,0.086294,0.004038,-0.027458,0.036707,0.29622,0.003782,-0.919178,0.001826,-0.103726,0.001342,-0.506039,0.002554,2.949478,0.000185,0.492202,0.001422,0.130362,0.001617,0,0,0,0,-0.219987,0.004024,1.191639,0.000241,-0.048078,0.002893,0.456205,0.003321,-0.382357,0.00246,-0.08988,0.001439
-0.245044,0.008012,2.715528,0.00231,0.640216,0.000814,0.405225,0.003918,-0.027256,0.004565,0.129008,0.016172,-0.114764,0.022822,0.423919,0.00187,-0.039185,0.042071,0.341982,0.010752,-0.444911,0.002993,-0.140588,0.00229,-0.176046,0.004923,2.18897,0.001365,1.007938,0.000956,0.650543,0.003674,-0.12297,0.014924,-0.108863,0.006637,-0.072465,0.0341,0.261176,0.028138,-0.024344,0.084855,0.298925,0.008411,-0.400708,0.012752,-0.077249,0.003379,-0.454305,0.004443,2.985412,0.000353,0.502142,0.003019,0.135528,0.003386,0,0,0,0,-0.184302,0.008884,1.320841,0.000799,-0.043652,0.006107,0.458501,0.006671,-0.305457,0.008255,-0.078824,0.002948
-0.194861,0.017591,2.753416,0.004884,0.659504,0.001539,0.413414,0.008401,-0.011991,0.00841,0.145376,0.029708,-0.101382,0.043506,0.460731,0.004622,-0.035237,0.082011,0.346387,0.024533,-0.311728,0.009446,-0.124048,0.004525,-0.139394,0.013903,2.216003,0.00309,1.024932,0.001817,0.656126,0.007293,-0.111804,0.027426,-0.096395,0.012239,-0.061465,0.07764,0.436059,0.105621,-0.021231,0.180286,0.301631,0.017128,0.117762,0.045183,-0.050771,0.007714,-0.402571,0.00746,3.021347,0.000639,0.512083,0.005993,0.140693,0.006526,0,0,0,0,-0.148617,0.018166,1.450043,0.00201,-0.039226,0.01224,0.460797,0.012638,-0.228558,0.023946,-0.067768,0.00573
-0.144678,0.035303,2.791303,0.009411,0.678791,0.0027,0.421604,0.015759,0.003273,0.014502,0.161744,0.05116,-0.088,0.07912,0.497543,0.010172,-0.031288,0.151017,0.350791,0.047153,-0.178545,0.024413,-0.107509,0.008441,-0.102741,0.035314,2.243036,0.006269,1.041925,0.003195,0.661708,0.013173,-0.100638,0.047919,-0.083928,0.021124,-0.050465,0.162432,0.610942,0.23749,-0.018117,0.352519,0.304336,0.031974,0.636233,0.08538,-0.024294,0.015997,-0.350836,0.012094,3.057281,0.001097,0.522024,0.011144,0.145859,0.011579,0,0,0,0,-0.112932,0.034429,1.579245,0.003949,-0.0348,0.023295,0.463092,0.022627,-0.151658,0.06011,-0.056712,0.010587
-0.094495,0.064965,2.829191,0.016548,0.698078,0.004401,0.429793,0.02586,0.018538,0.023404,0.178112,0.082593,-0.074618,0.137325,0.534354,0.020043,-0.02734,0.262904,0.355195,0.076815,-0.045363,0.05183,-0.090969,0.014895,-0.066089,0.080922,2.270069,0.011481,1.058918,0.005197,0.66729,0.021652,-0.089471,0.079611,-0.07146,0.034126,-0.039466,0.312763,0.785825,0.375008,-0.015003,0.635519,0.307041,0.054776,1.154703,0.096058,0.002183,0.030212,-0.299102,0.018941,3.093216,0.001792,0.531964,0.019459,0.151024,0.018913,0,0,0,0,-0.077247,0.060537,1.708447,0.006526,-0.030374,0.042113,0.465388,0.038379,-0.074758,0.130751,-0.045656,0.018664
-0.044312,0.11006,2.867079,0.02661,0.717365,0.00667,0.437982,0.037124,0.033803,0.035357,0.19448,0.125012,-0.061236,0.227572,0.571166,0.035568,-0.023391,0.433125,0.3596,0.107389,0.08782,0.090696,-0.074429,0.024929,-0.029437,0.167168,2.297102,0.019138,1.075912,0.007823,0.672872,0.032384,-0.078305,0.12579,-0.058992,0.051606,-0.028466,0.555191,0.960708,0.47834,-0.011889,1.058925,0.309746,0.086216,1.673174,0.083988,0.028661,0.05214,-0.247367,0.028671,3.12915,0.002785,0.541905,0.032003,0.15619,0.02844,0,0,0,0,-0.041562,0.098873,1.837649,0.010229,-0.025947,0.072335,0.467684,0.061862,0.002141,0.246989,-0.034599,0.031512
0.005871,0.17249,2.904966,0.039256,0.736652,0.009417,0.446172,0.046629,0.049068,0.050016,0.210848,0.177428,-0.047853,0.360214,0.607978,0.05717,-0.019443,0.676029,0.364004,0.131938,0.221003,0.131387,-0.057889,0.039677,0.007216,0.310128,2.324135,0.029315,1.092905,0.010894,0.678454,0.044076,-0.067139,0.189078,-0.046524,0.073067,-0.017466,0.910118,1.135591,0.525201,-0.008776,1.63617,0.312451,0.124837,2.191644,0.075071,0.055138,0.082604,-0.195633,0.041967,3.165084,0.004128,0.551846,0.049748,0.161355,0.039372,0,0,0,0,-0.005876,0.150262,1.966851,0.016397,-0.021521,0.11808,0.46998,0.095127,0.079041,0.406657,-0.023543,0.051186
0.056054,0.251514,2.942854,0.053386,0.755939,0.012418,0.454361,0.05127,0.064333,0.066291,0.227216,0.236197,-0.034471,0.544798,0.64479,0.083681,-0.015494,1.000981,0.368409,0.148223,0.354186,0.158504,-0.04135,0.060237,0.043868,0.514031,2.351167,0.041672,1.109898,0.014035,0.684036,0.054589,-0.055973,0.270463,-0.034056,0.096898,-0.006467,1.380244,1.310474,0.517994,-0.005662,2.354701,0.315156,0.166529,2.710114,0.065205,0.081615,0.120857,-0.143899,0.059438,3.201019,0.005852,0.561786,0.073397,0.166521,0.050189,0,0,0,0,0.029809,0.212984,2.096053,0.025643,-0.017095,0.18325,0.472275,0.140203,0.155941,0.587136,-0.012487,0.080364
0.106237,0.343471,2.980742,0.06742,0.775226,0.015367,0.462551,0.049434,0.079597,0.082423,0.243584,0.295052,-0.021089,0.787588,0.681601,0.112204,-0.011545,1.408162,0.372813,0.160258,0.487369,0.160555,-0.02481,0.087506,0.08052,0.757929,2.3782,0.055478,1.126892,0.016729,0.689618,0.061524,-0.044806,0.368349,-0.021588,0.120463,0.004533,1.94018,1.485357,0.475778,-0.002548,3.17458,0.317862,0.205023,3.228585,0.05464,0.108093,0.164535,-0.092164,0.081508,3.236953,0.007962,0.571727,0.103251,0.171687,0.058932,0,0,0,0,0.065494,0.28247,2.225255,0.0364,-0.012669,0.270485,0.474571,0.199127,0.232841,0.750469,-0.001431,0.122502
0.15642,0.442519,3.018629,0.079926,0.794513,0.017969,0.47074,0.042074,0.094862,0.096383,0.259952,0.346109,-0.007707,1.088709,0.718413,0.139008,-0.007597,1.885385,0.377217,0.17346,0.620552,0.138613,-0.00827,0.122001,0.117172,0.992938,2.405233,0.069706,1.143885,0.018449,0.6952,0.063097,-0.03364,0.477978,-0.009121,0.140637,0.015532,2.533253,1.66024,0.427731,0.000566,4.038282,0.320567,0.233603,3.747055,0.046851,0.13457,0.21033,-0.04043,0.108301,3.272888,0.010451,0.581667,0.139156,0.176852,0.063794,0,0,0,0,0.101179,0.352081,2.354457,0.046998,-0.008243,0.379967,0.476867,0.274157,0.30974,0.860695,0.009626,0.181954
0.206603,0.542074,3.056517,0.090311,0.8138,0.020065,0.478929,0.032351,0.110127,0.106551,0.27632,0.381726,0.005675,1.439644,0.755225,0.161465,-0.003648,2.407287,0.381622,0.1886,0.753735,0.105738,0.00827,0.163674,0.153825,1.160867,2.432266,0.083171,1.160878,0.018823,0.700782,0.058885,-0.022474,0.591591,0.003347,0.154744,0.026532,3.080255,1.835122,0.386806,0.00368,4.887579,0.323272,0.247596,4.265525,0.045333,0.161048,0.255043,0.011305,0.139542,3.308822,0.013327,0.591608,0.18053,0.182018,0.063803,0,0,0,0,0.136864,0.414909,2.483658,0.058911,-0.003816,0.508424,0.479163,0.368098,0.38664,0.900562,0.020682,0.26392
0.256786,0.636165,3.094405,0.099192,0.833087,0.021703,0.487119,0.024179,0.125392,0.112494,0.292688,0.396633,0.019058,1.822003,0.792037,0.180082,0.0003,2.937754,0.386026,0.201406,0.886918,0.077343,0.024809,0.21171,0.190477,1.227859,2.459299,0.094799,1.177871,0.017769,0.706364,0.050008,-0.011307,0.699544,0.015815,0.161631,0.037532,3.499954,2.010005,0.340414,0.006793,5.677872,0.325977,0.246706,4.783996,0.062068,0.187525,0.296393,0.063039,0.174503,3.344757,0.016649,0.601549,0.226396,0.187183,0.059273,0,0,0,0,0.172549,0.46592,2.61286,0.07558,0.00061,0.648775,0.481458,0.48454,0.46354,0.874362,0.031738,0.373992
0.306969,0.720103,3.132292,0.108209,0.852374,0.023131,0.495308,0.020637,0.140657,0.115545,0.309056,0.389528,0.03244,2.208401,0.828848,0.199037,0.004249,3.435443,0.390431,0.208213,1.020101,0.061248,0.041349,0.264357,0.227129,1.207432,2.486332,0.103932,1.194865,0.015521,0.711946,0.038646,-0.000141,0.792306,0.028283,0.162492,0.048531,3.73475,2.184888,0.291767,0.009907,6.381547,0.328682,0.236121,5.302466,0.083057,0.214002,0.333157,0.114773,0.211997,3.380691,0.020568,0.611489,0.275358,0.192349,0.051803,0,0,0,0,0.208234,0.503468,2.742062,0.098723,0.005036,0.790747,0.483754,0.627733,0.540439,0.798121,0.042794,0.517097
0.357152,0.790378,3.17018,0.119416,0.871661,0.024689,0.503497,0.023,0.155921,0.118914,0.325424,0.363433,0.045822,2.565814,0.86566,0.224254,0.008197,3.861198,0.394835,0.21206,1.153283,0.055921,0.057889,0.318843,0.263781,1.150261,2.513365,0.11049,1.211858,0.012547,0.717528,0.027177,0.011025,0.862862,0.040751,0.161072,0.059531,3.770558,2.359771,0.241689,0.013021,6.980142,0.331387,0.22566,5.820936,0.076548,0.24048,0.364699,0.166508,0.250456,3.416626,0.025354,0.62143,0.325514,0.197514,0.04381,0,0,0,0,0.24392,0.529421,2.871264,0.128619,0.009462,0.922488,0.48605,0.80179,0.617339,0.689516,0.053851,0.69582
0.407335,0.8444,3.208068,0.134588,0.890948,0.026664,0.511687,0.030423,0.171186,0.127147,0.341792,0.324624,0.059204,2.860965,0.902472,0.259969,0.012146,4.185476,0.399239,0.223502,1.286466,0.055912,0.074429,0.371506,0.300434,1.106108,2.540398,0.114781,1.228851,0.009399,0.72311,0.017391,0.022192,0.90883,0.053219,0.163064,0.070531,3.641047,2.534654,0.187261,0.016135,7.454245,0.334093,0.226929,6.339407,0.055038,0.266957,0.390365,0.218242,0.288054,3.45256,0.031385,0.631371,0.374373,0.20268,0.037793,0,0,0,0,0.279605,0.547819,3.000466,0.165464,0.013888,1.032827,0.488345,1.009158,0.694239,0.564779,0.064907,0.908394
0.457518,0.88069,3.245956,0.15478,0.910235,0.029168,0.519876,0.040143,0.186451,0.144955,0.35816,0.28059,0.072586,3.06656,0.939284,0.306207,0.016095,4.393799,0.403644,0.254382,1.419649,0.056798,0.090968,0.418242,0.337086,1.089114,2.567431,0.117113,1.245845,0.006551,0.728692,0.010127,0.033358,0.9335,0.065686,0.174752,0.08153,3.413222,2.709537,0.150072,0.019249,7.781719,0.336798,0.249334,6.857877,0.047128,0.293434,0.409194,0.269977,0.322889,3.488495,0.039102,0.641311,0.418926,0.207846,0.035595,0,0,0,0,0.31529,0.562698,3.129668,0.206136,0.018314,1.113519,0.490641,1.248578,0.771139,0.439033,0.075963,1.147044
0.507701,0.899449,3.283843,0.180195,0.929522,0.032093,0.528066,0.048316,0.201716,0.175653,0.374529,0.237866,0.085969,3.166635,0.976095,0.359042,0.020043,4.488769,0.408048,0.309044,1.552832,0.056283,0.107508,0.455221,0.373738,1.0743,2.594464,0.117644,1.262838,0.004318,0.734274,0.005368,0.044524,0.945305,0.078154,0.201197,0.09253,3.160553,2.88442,0.132707,0.022362,7.947045,0.339503,0.296404,7.376347,0.051461,0.319912,0.42015,0.321711,0.353178,3.524429,0.048918,0.651252,0.45602,0.213011,0.037889,0,0,0,0,0.350975,0.576094,3.25887,0.242883,0.022741,1.160741,0.492937,1.513166,0.848038,0.3252,0.087019,1.397547
0.557884,0.902715,3.321731,0.210187,0.948809,0.035156,0.536255,0.051527,0.216981,0.219627,0.390897,0.200634,0.099351,3.159445,1.012907,0.413129,0.023992,4.488106,0.412453,0.382371,1.686015,0.0542,0.124048,0.479722,0.41039,1.025065,2.621497,0.116806,1.279831,0.002849,0.739857,0.002594,0.05569,0.955682,0.090622,0.244436,0.10353,2.936463,3.059303,0.13534,0.025476,7.953632,0.342208,0.364132,7.894818,0.046016,0.346389,0.422731,0.373446,0.377427,3.560363,0.061116,0.661193,0.483051,0.218177,0.044017,0,0,0,0,0.38666,0.587057,3.388072,0.269512,0.027167,1.175371,0.495233,1.789526,0.924938,0.232041,0.098075,1.640718
0.608067,0.893278,3.359619,0.24321,0.968096,0.037994,0.544444,0.048423,0.232245,0.273376,0.407265,0.170536,0.112733,3.05702,1.049719,0.464286,0.02794,4.41919,0.416857,0.469105,1.819198,0.053196,0.140588,0.490729,0.447043,0.926524,2.64853,0.116084,1.296824,0.002188,0.745439,0.001159,0.066857,0.975841,0.10309,0.302208,0.114529,2.760554,3.234186,0.153272,0.02859,7.827049,0.344913,0.442457,8.413288,0.02904,0.372866,0.417621,0.42518,0.394574,3.596298,0.075749,0.671133,0.498777,0.223342,0.052189,0,0,0,0,0.422345,0.592046,3.517274,0.286159,0.031593,1.16199,0.497528,2.058683,1.001838,0.1636,0.109132,1.855893
0.65825,0.87271,3.397506,0.276693,0.987383,0.040262,0.552634,0.040473,0.24751,0.329601,0.423633,0.147659,0.126115,2.881642,1.086531,0.510366,0.031889,4.311543,0.421261,0.574857,1.952381,0.058296,0.157127,0.489055,0.483695,0.798733,2.675563,0.118448,1.313818,0.002368,0.751021,0.00053,0.078023,1.013357,0.115558,0.36773,0.125529,2.622455,3.409068,0.148224,0.031704,7.604392,0.347618,0.519646,8.931758,0.019752,0.399344,0.406972,0.476914,0.404059,3.632232,0.092582,0.681074,0.503899,0.228508,0.060051,0,0,0,0,0.45803,0.586459,3.646476,0.296368,0.036019,1.127088,0.499824,2.299126,1.078737,0.119732,0.120188,2.025638
0.708433,0.839977,3.435394,0.307128,1.006671,0.041705,0.560823,0.03136,0.262775,0.378581,0.440001,0.132165,0.139497,2.66046,1.123342,0.550711,0.035837,4.189322,0.425666,0.713535,2.085564,0.073708,0.173667,0.476885,0.520347,0.683493,2.702596,0.127827,1.330811,0.003471,0.756603,0.000391,0.089189,1.069611,0.128026,0.430783,0.136528,2.498012,3.583951,0.116872,0.034818,7.317126,0.350324,0.587715,9.450229,0.020013,0.425821,0.394016,0.528649,0.405839,3.668167,0.111087,0.691014,0.501044,0.233673,0.065494,0,0,0,0,0.493716,0.566628,3.775678,0.302103,0.040445,1.077176,0.50212,2.491321,1.155637,0.096736,0.131244,2.140219
0.758616,0.792121,3.473282,0.330681,1.025958,0.042188,0.569013,0.025501,0.27804,0.410574,0.456369,0.125978,0.15288,2.419989,1.160154,0.585331,0.039786,4.066022,0.43007,0.890103,2.218747,0.098615,0.190207,0.456956,0.556999,0.618324,2.729629,0.147672,1.347804,0.005657,0.762185,0.000662,0.100356,1.138885,0.140493,0.480039,0.147528,2.366504,3.758834,0.077371,0.037931,6.980812,0.353029,0.646156,9.968699,0.02232,0.452298,0.381962,0.580383,0.400342,3.704101,0.130495,0.700955,0.494057,0.238839,0.067474,0,0,0,0,0.529401,0.531435,3.90488,0.302292,0.044871,1.017539,0.504416,2.622259,1.232537,0.088499,0.1423,2.20021
0.808799,0.727012,3.511169,0.344364,1.045245,0.041702,0.577202,0.026614,0.293305,0.418548,0.472737,0.133998,0.166262,2.182002,1.196966,0.614263,0.043735,3.942994,0.434475,1.085377,2.351929,0.126211,0.206747,0.431766,0.593652,0.615829,2.756662,0.179326,1.364798,0.009157,0.767767,0.001501,0.111522,1.209436,0.152961,0.506042,0.158528,2.219496,3.933717,0.037989,0.041045,6.599712,0.355734,0.701851,10.487169,0.024128,0.478776,0.372595,0.632118,0.38839,3.740036,0.149909,0.710896,0.486876,0.244005,0.066548,0,0,0,0,0.565086,0.482917,4.034082,0.295917,0.049298,0.952024,0.506711,2.688328,1.309436,0.088569,0.153357,2.216169
0.858982,0.646369,3.549057,0.347367,1.064532,0.04033,0.585391,0.036751,0.308569,0.400251,0.489105,0.16452,0.179644,1.961613,1.233778,0.636693,0.047683,3.812174,0.438879,1.25843,2.485112,0.148167,0.223286,0.403145,0.630304,0.658551,2.783695,0.221117,1.381791,0.014246,0.773349,0.003312,0.122688,1.266271,0.165429,0.503903,0.169527,2.059573,4.1086,0.017697,0.044159,6.182205,0.358439,0.765094,11.00564,0.027177,0.505253,0.365347,0.683852,0.371106,3.77597,0.168438,0.720836,0.482529,0.24917,0.064858,0,0,0,0,0.600771,0.425673,4.163284,0.286159,0.053724,0.883779,0.509007,2.695326,1.386336,0.092135,0.164413,2.205374
0.909165,0.55683,3.586945,0.341798,1.083819,0.038215,0.593581,0.055643,0.323834,0.358874,0.505473,0.228641,0.193026,1.76744,1.270589,0.650152,0.051632,3.661868,0.443283,1.365828,2.618295,0.160437,0.239826,0.372336,0.666956,0.70946,2.810728,0.268685,1.398784,0.021242,0.778931,0.006723,0.133855,1.294847,0.177897,0.47474,0.180527,1.894023,4.283483,0.020637,0.047273,5.754549,0.361144,0.843801,11.52411,0.03145,0.531731,0.357559,0.735586,0.349808,3.811905,0.185333,0.730777,0.482687,0.254336,0.065505,0,0,0,0,0.636456,0.36543,4.292486,0.278707,0.05815,0.816484,0.511303,2.655628,1.463236,0.096696,0.175469,2.18668
0.959348,0.468144,3.624832,0.332258,1.103106,0.035524,0.60177,0.080482,0.339099,0.302127,0.521841,0.338463,0.206408,1.603101,1.307401,0.651073,0.05558,3.483338,0.447688,1.385274,2.751478,0.163837,0.256366,0.340404,0.703609,0.73176,2.837761,0.31644,1.415777,0.030545,0.784513,0.012482,0.145021,1.284652,0.190365,0.425296,0.191527,1.729607,4.458366,0.024401,0.050386,5.36194,0.363849,0.93901,12.04258,0.048338,0.558208,0.346022,0.787321,0.325925,3.847839,0.200081,0.740718,0.487837,0.259501,0.071519,0,0,0,0,0.672141,0.30743,4.421687,0.273983,0.062576,0.75545,0.513599,2.583726,1.540136,0.101681,0.186525,2.175246
1.009531,0.389572,3.66272,0.32427,1.122393,0.032437,0.60996,0.106823,0.354364,0.240246,0.538209,0.504046,0.219791,1.469033,1.344213,0.637539,0.059529,3.275663,0.452092,1.329561,2.884661,0.159796,0.272906,0.308657,0.740261,0.707783,2.864793,0.359605,1.432771,0.042701,0.790095,0.021212,0.156187,1.231665,0.202833,0.3659,0.202526,1.570876,4.633249,0.018979,0.0535,5.054715,0.366555,1.044083,12.561051,0.059089,0.584685,0.329006,0.839055,0.300897,3.883773,0.212437,0.750658,0.497762,0.264667,0.084809,0,0,0,0,0.707827,0.255311,4.550889,0.265014,0.067002,0.708115,0.515894,2.491963,1.617035,0.108029,0.197581,2.178847
1.059714,0.326666,3.700608,0.32221,1.14168,0.029166,0.618149,0.130929,0.369629,0.183923,0.554577,0.729363,0.233173,1.363884,1.381025,0.612779,0.063477,3.047187,0.456497,1.240513,3.017844,0.148154,0.289445,0.278777,0.776913,0.646177,2.891826,0.396028,1.449764,0.058439,0.795677,0.03308,0.167353,1.139103,0.2153,0.307583,0.213526,1.420719,4.808132,0.014598,0.056614,4.866824,0.36926,1.147837,13.079521,0.042126,0.611163,0.307521,0.89079,0.276094,3.919708,0.222371,0.760599,0.511892,0.269832,0.10552,0,0,0,0,0.743512,0.210792,4.680091,0.247083,0.071428,0.683762,0.51819,2.388035,1.693935,0.117637,0.208638,2.196839
1.109897,0.280081,3.738495,0.327724,1.160967,0.025983,0.626338,0.152297,0.384893,0.143067,0.570945,1.008176,0.246555,1.285158,1.417836,0.586285,0.067426,2.813298,0.460901,1.163541,3.151027,0.129256,0.305985,0.252611,0.813565,0.572626,2.918859,0.426921,1.466757,0.07859,0.801259,0.047509,0.17852,1.01636,0.227768,0.259435,0.224526,1.28099,4.983014,0.009576,0.059728,4.797794,0.371965,1.239592,13.597991,0.040077,0.63764,0.285034,0.942524,0.252715,3.955642,0.229954,0.77054,0.529359,0.274998,0.1321,0,0,0,0,0.779197,0.174088,4.809293,0.225094,0.075855,0.692565,0.520486,2.274883,1.770835,0.131798,0.219694,2.221866
1.16008,0.246619,3.776383,0.339388,1.180254,0.023221,0.634528,0.174077,0.400158,0.126811,0.587313,1.321301,0.259937,1.229243,1.454648,0.570451,0.071375,2.591711,0.465305,1.119611,3.28421,0.105869,0.322525,0.231733,0.850218,0.510605,2.945892,0.455881,1.483751,0.103847,0.806841,0.063126,0.189686,0.876617,0.240236,0.227111,0.235525,1.152517,5.157897,0.004073,0.062842,4.807515,0.37467,1.312909,14.116462,0.060302,0.664117,0.265925,0.994258,0.231705,3.991577,0.235204,0.78048,0.548877,0.280164,0.162085,0,0,0,0,0.814882,0.14468,4.938495,0.207303,0.080281,0.74417,0.522782,2.152541,1.847734,0.148958,0.23075,2.243419
1.210263,0.221461,3.814271,0.35371,1.199541,0.02123,0.642717,0.200346,0.415423,0.144414,0.603681,1.636952,0.273319,1.191243,1.49146,0.57404,0.075323,2.397254,0.46971,1.09764,3.417393,0.082074,0.339065,0.217046,0.88687,0.466591,2.972925,0.486349,1.500744,0.134381,0.812423,0.078041,0.200852,0.733897,0.252704,0.212742,0.246525,1.035113,5.33278,0.003592,0.065955,4.827411,0.377375,1.36588,14.634932,0.051645,0.690595,0.253692,1.045993,0.213676,4.027511,0.237963,0.790421,0.56877,0.285329,0.193296,0,0,0,0,0.850567,0.122035,5.067697,0.197267,0.084707,0.845927,0.525077,2.020873,1.924634,0.163794,0.241806,2.251816
1.260446,0.200273,3.852159,0.366941,1.218828,0.020307,0.650906,0.232031,0.430688,0.206099,0.620049,1.915183,0.286702,1.165026,1.528271,0.596722,0.079272,2.238054,0.474114,1.074982,3.550575,0.061118,0.355604,0.208589,0.923522,0.430475,2.999958,0.518838,1.517737,0.169462,0.818006,0.090334,0.212019,0.600402,0.265172,0.215953,0.257524,0.928197,5.507663,0.00571,0.069069,4.784488,0.38008,1.398476,15.153402,0.022134,0.717072,0.249816,1.097727,0.198876,4.063446,0.237855,0.800361,0.587269,0.290495,0.22489,0,0,0,0,0.886252,0.106008,5.196899,0.194712,0.089133,1.000866,0.527373,1.882034,2.001534,0.169073,0.252863,2.241111
1.310629,0.180417,3.890046,0.376751,1.238115,0.020634,0.659096,0.264945,0.445953,0.322632,0.636417,2.116023,0.300084,1.143728,1.565083,0.628481,0.08322,2.114303,0.478519,1.047117,3.683758,0.044726,0.372144,0.205619,0.960174,0.388645,3.026991,0.549865,1.534731,0.20725,0.823588,0.098496,0.223185,0.484726,0.27764,0.235265,0.268524,0.832032,5.682546,0.00478,0.072183,4.628707,0.382786,1.409927,15.671873,0.017649,0.743549,0.2535,1.149462,0.187191,4.09938,0.234345,0.810302,0.602995,0.29566,0.257786,0,0,0,0,0.921937,0.096861,5.326101,0.197656,0.093559,1.205699,0.529669,1.741849,2.078434,0.159482,0.263919,2.210015
1.360812,0.16116,3.927934,0.383031,1.257402,0.022308,0.667285,0.291859,0.461218,0.502764,0.652785,2.20919,0.313466,1.120677,1.601895,0.65436,0.087169,2.019766,0.482923,1.036358,3.816941,0.033717,0.388684,0.20687,0.996827,0.336826,3.054024,0.573692,1.551724,0.24492,0.82917,0.10163,0.234351,0.391167,0.290107,0.269157,0.279524,0.748877,5.857429,0.001823,0.075297,4.351936,0.385491,1.399107,16.190343,0.04428,0.770027,0.262025,1.201196,0.178215,4.135315,0.226916,0.820243,0.615309,0.300826,0.294252,0,0,0,0,0.957623,0.094988,5.455303,0.201108,0.097986,1.44949,0.531965,1.609807,2.155333,0.134929,0.274975,2.160813
1.410995,0.143253,3.965822,0.387566,1.276689,0.025447,0.675475,0.30718,0.476482,0.748627,0.669153,2.182174,0.326848,1.090448,1.638707,0.661594,0.091117,1.945194,0.487327,1.069154,3.950124,0.028308,0.405223,0.210883,1.033479,0.282362,3.081057,0.585869,1.568717,0.279149,0.834752,0.099428,0.245518,0.320045,0.302575,0.316403,0.290523,0.683103,6.032312,0.000315,0.078411,3.990081,0.388196,1.368108,16.708813,0.061546,0.796504,0.27147,1.25293,0.171353,4.171249,0.215306,0.830183,0.624371,0.305991,0.336896,0,0,0,0,0.993308,0.100505,5.584505,0.198024,0.102412,1.713918,0.53426,1.497749,2.232233,0.101011,0.286031,2.097069
1.461178,0.128231,4.003709,0.392937,1.295976,0.030336,0.683664,0.310679,0.491747,1.050465,0.685521,2.043691,0.34023,1.049668,1.675518,0.645195,0.095066,1.882346,0.491732,1.144481,4.083307,0.027565,0.421763,0.216311,1.070131,0.23691,3.10809,0.586056,1.58571,0.306855,0.840334,0.092132,0.256684,0.268681,0.315043,0.37568,0.301523,0.639645,6.207195,2.5E-05,0.081524,3.607889,0.390901,1.325918,17.227284,0.038631,0.822982,0.277742,1.304665,0.165948,4.207183,0.199737,0.840124,0.630906,0.311157,0.38753,0,0,0,0,1.028993,0.112834,5.713707,0.183318,0.106838,1.975916,0.536556,1.417642,2.309133,0.066211,0.297087,2.021409
1.511361,0.117684,4.041597,0.401293,1.315263,0.037514,0.691853,0.307538,0.507012,1.38322,0.701889,1.821067,0.353613,0.997304,1.71233,0.609368,0.099015,1.827215,0.496136,1.226088,4.21649,0.029107,0.438303,0.222154,1.106783,0.207918,3.135123,0.578204,1.602704,0.325964,0.845916,0.080601,0.26785,0.232654,0.327511,0.444803,0.312523,0.621168,6.382078,1E-06,0.084638,3.273867,0.393606,1.28834,17.745754,0.010906,0.849459,0.277827,1.356399,0.161398,4.243118,0.181061,0.850065,0.635871,0.316323,0.446363,0,0,0,0,1.064678,0.130419,5.842909,0.157382,0.111264,2.212603,0.538852,1.379008,2.386032,0.037679,0.308144,1.934449
1.561545,0.112603,4.079485,0.413571,1.33455,0.047697,0.700043,0.30498,0.522277,1.707628,0.718257,1.552453,0.366995,0.934367,1.749142,0.564449,0.102963,1.781477,0.500541,1.268354,4.349673,0.030119,0.454843,0.2279,1.143436,0.195193,3.162156,0.568307,1.619697,0.335974,0.851498,0.066403,0.279017,0.207026,0.339979,0.520039,0.323522,0.625505,6.55696,0,0.087752,3.036467,0.396311,1.272838,18.264224,0.001824,0.875936,0.270858,1.408134,0.157227,4.279052,0.160756,0.860005,0.640213,0.321488,0.511708,0,0,0,0,1.100363,0.150695,5.972111,0.127479,0.11569,2.407281,0.541147,1.386686,2.462932,0.01849,0.3192,1.835295
1.611728,0.112908,4.117372,0.429374,1.353838,0.061516,0.708232,0.308207,0.537542,1.977164,0.734626,1.276717,0.380377,0.863202,1.785954,0.521297,0.106912,1.751831,0.504945,1.254242,4.482856,0.02913,0.471382,0.233558,1.180088,0.192812,3.189189,0.561689,1.63669,0.338129,0.85708,0.051768,0.290183,0.187322,0.352447,0.595865,0.334522,0.6452,6.731843,0,0.090866,2.91063,0.399017,1.29084,18.782695,0.004455,0.902414,0.258498,1.459868,0.15312,4.314987,0.14076,0.869946,0.644782,0.326654,0.580239,0,0,0,0,1.136048,0.170401,6.101313,0.104284,0.120116,2.554375,0.543443,1.439613,2.539832,0.007783,0.330256,1.723175
1.661911,0.117273,4.15526,0.447351,1.373125,0.079147,0.716422,0.318592,0.552806,2.149611,0.750994,1.024558,0.393759,0.786678,1.822765,0.486404,0.11086,1.747527,0.509349,1.212609,4.616039,0.026748,0.487922,0.239572,1.21674,0.193291,3.216222,0.561572,1.653684,0.335125,0.862662,0.039336,0.301349,0.170177,0.364914,0.665325,0.345522,0.669813,6.906726,0,0.09398,2.878501,0.401722,1.342041,19.301165,0.019231,0.928891,0.244359,1.511603,0.148899,4.350921,0.123169,0.879886,0.650372,0.331819,0.647667,0,0,0,0,1.171734,0.186216,6.230515,0.094158,0.124543,2.661233,0.545739,1.531055,2.616732,0.002799,0.341312,1.599227
1.712094,0.123364,4.193148,0.465745,1.392412,0.099994,0.724611,0.334906,0.568071,2.199374,0.767362,0.81361,0.407141,0.707561,1.859577,0.460403,0.114809,1.776846,0.513754,1.198309,4.749221,0.024536,0.504462,0.246666,1.253393,0.191109,3.243255,0.569238,1.670677,0.330437,0.868244,0.031856,0.312515,0.153625,0.377382,0.720955,0.356521,0.689869,7.081609,0,0.097093,2.902421,0.404427,1.414146,19.819635,0.037923,0.955368,0.232767,1.563337,0.144471,4.386856,0.109891,0.889827,0.657833,0.336985,0.709746,0,0,0,0,1.207419,0.195593,6.359716,0.09493,0.128969,2.745851,0.548035,1.650324,2.693631,0.000857,0.352369,1.467453
1.762277,0.128441,4.231035,0.482796,1.411699,0.122598,0.7328,0.355772,0.583336,2.125574,0.78373,0.648472,0.420524,0.628231,1.896389,0.440126,0.118757,1.84353,0.518158,1.250508,4.882404,0.023578,0.521002,0.255673,1.290045,0.18412,3.270288,0.584895,1.68767,0.327448,0.873826,0.032024,0.323682,0.137099,0.38985,0.756056,0.367521,0.700278,7.256492,0,0.100207,2.944045,0.407132,1.488418,20.338106,0.033572,0.981846,0.227477,1.615071,0.139779,4.42279,0.102335,0.899768,0.668206,0.34215,0.763368,0,0,0,0,1.243104,0.197507,6.488918,0.099175,0.133395,2.831334,0.55033,1.785429,2.770531,0.000223,0.363425,1.334309
1.81246,0.130142,4.268923,0.496871,1.430986,0.144892,0.74099,0.380812,0.598601,1.952278,0.800098,0.524731,0.433906,0.550702,1.933201,0.421797,0.122706,1.944173,0.522563,1.365664,5.015587,0.024807,0.537541,0.267414,1.326697,0.173068,3.297321,0.60829,1.704663,0.328621,0.879408,0.04251,0.334848,0.121185,0.402318,0.766012,0.37852,0.701507,7.431375,0,0.103321,2.981286,0.409837,1.548446,20.856576,0.013342,1.008323,0.230807,1.666806,0.134767,4.458725,0.101212,0.909708,0.682852,0.347316,0.807394,0,0,0,0,1.278789,0.192899,6.61812,0.099975,0.137821,2.939207,0.552626,1.925728,2.847431,4.9E-05,0.374481,1.207153
1.862643,0.127176,4.306811,0.506387,1.450273,0.164778,0.749179,0.409922,0.613866,1.720624,0.816466,0.434805,0.447288,0.476792,1.970012,0.402797,0.126654,2.067463,0.526967,1.50769,5.14877,0.03028,0.554081,0.282638,1.363349,0.160293,3.324354,0.638755,1.721657,0.33496,0.88499,0.065993,0.346014,0.107238,0.414786,0.749322,0.38952,0.698216,7.606258,0,0.106435,3.015507,0.412542,1.588033,21.375046,0.00238,1.0348,0.243307,1.71854,0.129386,4.494659,0.10646,0.919649,0.703475,0.352482,0.842884,0,0,0,0,1.314474,0.184645,6.747322,0.094261,0.142247,3.083908,0.554922,2.063597,2.92433,9E-06,0.385537,1.092236
1.912826,0.119689,4.344698,0.509754,1.46956,0.180822,0.757369,0.44242,0.62913,1.476168,0.832834,0.373317,0.46067,0.408266,2.006824,0.381589,0.130603,2.195786,0.531371,1.640406,5.281953,0.042048,0.570621,0.301998,1.400002,0.148376,3.351387,0.674879,1.73865,0.345918,0.890572,0.104981,0.357181,0.096943,0.427254,0.708015,0.40052,0.696289,7.781141,0,0.109548,3.065804,0.415248,1.614392,21.893517,0.000191,1.061278,0.263789,1.770275,0.123618,4.530594,0.117285,0.92959,0.731934,0.357647,0.872599,0,0,0,0,1.350159,0.177047,6.876524,0.083392,0.146673,3.269867,0.557218,2.194512,3.00123,1E-06,0.396593,0.993081
1.963009,0.10919,4.382586,0.5056,1.488847,0.192818,0.765558,0.477553,0.644395,1.256657,0.849202,0.340348,0.474052,0.346823,2.043636,0.357326,0.134552,2.309091,0.535776,1.749163,5.415136,0.058531,0.587161,0.325963,1.436654,0.138685,3.37842,0.714046,1.755643,0.359785,0.896154,0.161285,0.368347,0.091906,0.439721,0.647265,0.411519,0.699598,7.956024,0,0.112662,3.153772,0.417953,1.644851,22.411987,7E-06,1.087755,0.289637,1.822009,0.117525,4.566528,0.132288,0.93953,0.769756,0.362813,0.90006,0,0,0,0,1.385844,0.174902,7.005726,0.071272,0.1511,3.491121,0.559513,2.315706,3.07813,0,0.40765,0.909787
2.013192,0.098087,4.420474,0.493309,1.508134,0.201924,0.773747,0.515221,0.65966,1.084592,0.86557,0.341942,0.487435,0.293909,2.080448,0.330383,0.1385,2.390049,0.54018,1.838268,5.548319,0.07349,0.6037,0.354643,1.473306,0.130274,3.405452,0.752113,1.772637,0.374465,0.901737,0.235213,0.379513,0.093339,0.452189,0.574274,0.422519,0.707691,8.130906,0,0.115776,3.287349,0.420658,1.698516,22.930457,2E-05,1.114233,0.317482,1.873743,0.111278,4.602462,0.149647,0.949471,0.817369,0.367978,0.928664,0,0,0,0,1.42153,0.182303,7.134928,0.060862,0.155526,3.73254,0.561809,2.42421,3.15503,0,0.418706,0.839385
2.063375,0.088951,4.458362,0.473618,1.527421,0.210295,0.781937,0.554726,0.674925,0.966186,0.881938,0.388017,0.500817,0.250452,2.117259,0.303316,0.142449,2.428802,0.544585,1.918413,5.681502,0.080147,0.62024,0.387556,1.509958,0.120415,3.432485,0.783651,1.78963,0.388382,0.907319,0.324705,0.39068,0.101879,0.464657,0.496704,0.433519,0.715223,8.305789,0,0.11889,3.452481,0.423363,1.787415,23.448928,0.000331,1.14071,0.344254,1.925478,0.105156,4.638397,0.167351,0.959412,0.873251,0.373144,0.9613,0,0,0,0,1.457215,0.201418,7.26413,0.052193,0.159952,3.971749,0.564105,2.515406,3.231929,0,0.429762,0.776958
2.113558,0.083738,4.496249,0.448783,1.546708,0.220334,0.790126,0.592215,0.69019,0.89524,0.898306,0.488348,0.514199,0.216619,2.154071,0.280632,0.146397,2.425421,0.548989,1.999772,5.814685,0.075673,0.63678,0.423449,1.546611,0.106992,3.459518,0.8031,1.806623,0.401165,0.912901,0.424733,0.401846,0.117548,0.477125,0.421163,0.444518,0.713507,8.480672,0,0.122004,3.616464,0.426068,1.912249,23.967398,0.002439,1.167187,0.368406,1.977212,0.099504,4.674331,0.183487,0.969352,0.933321,0.37831,1.000469,0,0,0,0,1.4929,0.231597,7.393332,0.043975,0.164378,4.181597,0.566401,2.58297,3.308829,0,0.440818,0.717109
2.163741,0.083206,4.534137,0.422042,1.565995,0.233857,0.798315,0.620619,0.705454,0.858899,0.914674,0.647553,0.527581,0.19173,2.190883,0.266646,0.150346,2.388897,0.553393,2.089368,5.947867,0.061941,0.65332,0.460304,1.583263,0.090796,3.486551,0.806676,1.823617,0.413792,0.918483,0.527433,0.413012,0.139838,0.489593,0.352196,0.455518,0.693831,8.655555,0,0.125117,3.740105,0.428773,2.064992,24.485868,0.008055,1.193665,0.390785,2.028947,0.094665,4.710266,0.196553,0.979293,0.990956,0.383475,1.048551,0,0,0,0,1.528585,0.269182,7.522534,0.036369,0.168804,4.333627,0.568696,2.620335,3.385729,0,0.451875,0.655349
2.213924,0.086741,4.572025,0.396534,1.585282,0.251521,0.806505,0.63429,0.720719,0.842515,0.931042,0.8603,0.540963,0.174366,2.227695,0.262653,0.154294,2.332904,0.557798,2.185049,6.08105,0.04395,0.669859,0.495605,1.619915,0.07539,3.513584,0.79408,1.84061,0.428055,0.924065,0.623386,0.424178,0.167861,0.502061,0.292055,0.466518,0.651278,8.830438,0,0.128231,3.791779,0.431479,2.235844,25.004339,0.011941,1.220142,0.414519,2.080681,0.090888,4.7462,0.205738,0.989233,1.037933,0.388641,1.107752,0,0,0,0,1.56427,0.308207,7.651736,0.031064,0.173231,4.402855,0.570992,2.623131,3.462628,0,0.462931,0.589123
2.264107,0.092616,4.609912,0.374266,1.604569,0.272695,0.814694,0.63492,0.735984,0.832448,0.94741,1.108328,0.554346,0.162669,2.264506,0.265721,0.158243,2.270069,0.562202,2.270141,6.214233,0.027479,0.686399,0.526825,1.656567,0.064613,3.540617,0.768896,1.857603,0.445563,0.929647,0.704032,0.435345,0.200506,0.514528,0.241205,0.477517,0.587229,9.005321,0,0.131345,3.756799,0.434184,2.419096,25.522809,0.007947,1.246619,0.443579,2.132415,0.088261,4.782135,0.211075,0.999174,1.066277,0.393806,1.179626,0,0,0,0,1.599955,0.341872,7.780938,0.029007,0.177657,4.373282,0.573288,2.591554,3.539528,0,0.473987,0.518299
2.31429,0.098543,4.6478,0.35565,1.623856,0.295786,0.822884,0.632483,0.751249,0.81724,0.963778,1.360863,0.567728,0.154739,2.301318,0.27028,0.162192,2.207259,0.566607,2.321225,6.347416,0.01635,0.702939,0.551986,1.69322,0.06007,3.56765,0.737278,1.874596,0.46672,0.935229,0.764449,0.446511,0.236539,0.526996,0.199271,0.488517,0.509218,9.180204,0,0.134459,3.639221,0.436889,2.613944,26.041279,0.002374,1.273097,0.48039,2.18415,0.086673,4.818069,0.213409,1.009115,1.070588,0.398972,1.264418,0,0,0,0,1.63564,0.364319,7.91014,0.029535,0.182083,4.242549,0.575584,2.531726,3.616428,0,0.485043,0.445078
2.364473,0.102266,4.685688,0.339823,1.643143,0.318822,0.831073,0.638956,0.766514,0.788242,0.980146,1.579349,0.58111,0.14899,2.33813,0.271302,0.16614,2.143913,0.571011,2.330279,6.480599,0.011327,0.719479,0.570093,1.729872,0.060624,3.594683,0.705681,1.89159,0.490217,0.940811,0.80509,0.457677,0.274626,0.539464,0.165977,0.499516,0.428122,9.355087,0,0.137573,3.457394,0.439594,2.82068,26.55975,0.000318,1.299574,0.523638,2.235884,0.085825,4.854004,0.214131,1.019055,1.050025,0.404137,1.360638,0,0,0,0,1.671326,0.372051,8.039342,0.031737,0.186509,4.023927,0.577879,2.455536,3.693327,0,0.496099,0.3734
2.414656,0.102042,4.723575,0.325522,1.66243,0.340023,0.839262,0.659466,0.781778,0.740433,0.996514,1.725904,0.594492,0.144371,2.374942,0.266569,0.170089,2.074035,0.575415,2.323161,6.613782,0.011595,0.736018,0.581316,1.766524,0.06387,3.621716,0.678841,1.908583,0.513263,0.946393,0.831293,0.468844,0.313298,0.551932,0.141733,0.510516,0.354152,9.52997,0,0.140686,3.236877,0.442299,3.036222,27.07822,1.9E-05,1.326051,0.567747,2.287619,0.085297,4.889938,0.21478,1.028996,1.009061,0.409303,1.465002,0,0,0,0,1.707011,0.364533,8.168543,0.03492,0.190935,3.744642,0.580175,2.379023,3.770227,0,0.507156,0.307994
2.464839,0.096962,4.761463,0.312093,1.681717,0.358165,0.847452,0.688232,0.797043,0.673352,1.012882,1.773118,0.607874,0.140374,2.411753,0.256563,0.174037,1.990678,0.57982,2.354249,6.746965,0.016474,0.752558,0.586872,1.803176,0.067985,3.648749,0.658764,1.925576,0.532476,0.951975,0.850442,0.48001,0.350911,0.5644,0.127689,0.521516,0.293625,9.704852,0,0.1438,3.00414,0.445004,3.252454,27.59669,1E-06,1.352529,0.604769,2.339353,0.084637,4.925872,0.216616,1.038937,0.95651,0.414469,1.572537,0,0,0,0,1.742696,0.343869,8.297745,0.037439,0.195361,3.440895,0.582471,2.319754,3.847127,0,0.518212,0.25331
2.515022,0.087118,4.799351,0.300186,1.701005,0.372645,0.855641,0.712705,0.812308,0.591516,1.02925,1.711714,0.621257,0.136866,2.448565,0.242785,0.177986,1.890691,0.584224,2.476544,6.880148,0.02493,0.769098,0.588682,1.839829,0.07244,3.675782,0.64465,1.94257,0.544982,0.957557,0.868119,0.491176,0.385645,0.576868,0.12533,0.532515,0.247845,9.879735,0,0.146914,2.78257,0.44771,3.457539,28.115161,0,1.379006,0.627939,2.391088,0.083467,4.961807,0.220337,1.048877,0.903082,0.419634,1.676629,0,0,0,0,1.778381,0.313876,8.426947,0.037127,0.199788,3.151096,0.584767,2.293774,3.924027,0,0.529268,0.2126
2.565205,0.073587,4.837238,0.291715,1.720292,0.383305,0.863831,0.722638,0.827573,0.503872,1.045618,1.553057,0.634639,0.133814,2.485377,0.226459,0.181934,1.777505,0.588629,2.706199,7.013331,0.033913,0.785638,0.588917,1.876481,0.077319,3.702815,0.633344,1.959563,0.549291,0.963139,0.885359,0.502343,0.41559,0.589335,0.135837,0.543515,0.214119,10.054618,0,0.150028,2.590503,0.450415,3.6377,28.633631,0,1.405484,0.63488,2.442822,0.081571,4.997741,0.225997,1.058818,0.858372,0.4248,1.769219,0,0,0,0,1.814066,0.279043,8.556149,0.033727,0.204214,2.909068,0.587062,2.312666,4.000926,3E-06,0.540324,0.187348
2.615388,0.058165,4.875126,0.288919,1.739579,0.390178,0.87202,0.717429,0.842838,0.422356,1.061986,1.325445,0.648021,0.131038,2.522189,0.208586,0.185883,1.660814,0.593033,3.005034,7.146513,0.039282,0.802177,0.589544,1.913133,0.082156,3.729848,0.620253,1.976556,0.545631,0.968721,0.898687,0.513509,0.438899,0.601803,0.159513,0.554515,0.187958,10.229501,0,0.153142,2.440398,0.45312,3.777633,29.152101,0,1.431961,0.62849,2.494556,0.078939,5.033676,0.233154,1.068759,0.828464,0.429965,1.841713,0,0,0,0,1.849751,0.243764,8.685351,0.029446,0.20864,2.738535,0.589358,2.381183,4.077826,1.4E-05,0.551381,0.177152
2.665571,0.042887,4.913014,0.292832,1.758866,0.393342,0.880209,0.707214,0.858103,0.360157,1.078355,1.06569,0.661403,0.128082,2.559,0.190673,0.189832,1.553503,0.597437,3.297508,,,0.818717,0.591982,1.949786,0.085521,3.756881,0.600978,1.993549,0.535724,0.974303,0.903009,0.524675,0.45398,0.614271,0.19548,0.565514,0.165296,10.404384,0,0.156255,2.33867,0.455825,3.86063,29.670572,0,1.458438,0.615101,2.546291,0.075774,5.06961,0.241117,1.078699,0.814996,0.435131,1.887026,0,0,0,0,1.885437,0.21193,8.814553,0.026619,0.213066,2.649496,0.591654,2.495916,4.154726,6E-05,0.562437,0.180019
2.715754,0.029507,4.950901,0.302015,1.778153,0.392955,0.888399,0.708284,0.873367,0.330232,1.094723,0.809327,0.674785,0.124254,2.595812,0.174923,0.19378,1.46737,0.601842,3.520135,,,0.835257,0.596912,1.986438,0.085756,3.783914,0.573428,2.010543,0.522172,0.979886,0.895681,0.535841,0.459699,0.626739,0.241745,0.576514,0.14396,10.579267,0,0.159369,2.28606,0.45853,3.871235,30.189042,0,1.484916,0.601313,2.598025,0.072439,5.105545,0.249196,1.08864,0.815783,0.440296,1.902326,0,0,0,0,1.921122,0.186728,8.943755,0.025677,0.217492,2.636778,0.59395,2.64541,4.231625,0.000215,0.573493,0.192909
2.765937,0.019154,4.988789,0.312461,1.79744,0.38945,0.896588,0.736452,0.888632,0.344149,1.111091,0.582932,0.688168,0.118804,2.632624,0.163598,0.197729,1.409627,0.606246,3.670307,,,0.851797,0.604288,2.02309,0.082154,3.810947,0.539322,2.027536,0.507666,0.985468,0.879352,0.547008,0.455573,0.639207,0.295589,0.587514,0.124075,10.75415,0,0.162483,2.278267,0.461235,3.801652,30.707512,1E-06,1.511393,0.59158,2.64976,0.06938,5.141479,0.256846,1.09858,0.82651,0.445462,1.891122,0,0,0,0,1.956807,0.170437,9.072957,0.025243,0.221918,2.681104,0.596245,2.811948,4.308525,0.000647,0.584549,0.212305
2.81612,0.012283,5.026677,0.318991,1.816727,0.383709,0.904777,0.801084,0.903897,0.410763,1.127459,0.400649,0.70155,0.111179,2.669436,0.15814,0.201677,1.38166,0.610651,3.805871,,,0.868336,0.613541,2.059742,0.075408,3.83798,0.503828,2.044529,0.494275,0.99105,0.861992,0.558174,0.441939,0.651675,0.354174,0.598513,0.107458,10.929033,0,0.165597,2.30642,0.463941,3.659314,31.225983,2.4E-05,1.53787,0.587674,2.701494,0.067022,5.177414,0.263676,1.108521,0.842643,0.450628,1.863173,0,0,0,0,1.992492,0.164159,9.202159,0.023453,0.226345,2.752949,0.598541,2.974798,4.385425,0.001647,0.595605,0.234639
2.866303,0.008868,5.064565,0.317441,1.836014,0.377024,0.912967,0.900425,0.919162,0.534093,1.143827,0.265013,0.714932,0.101243,2.706247,0.158549,0.205626,1.380465,0.615055,3.984536,,,0.884876,0.623884,2.096395,0.066926,3.865013,0.473169,2.061523,0.482961,0.996632,0.854353,0.56934,0.420101,0.664142,0.415253,0.609513,0.096365,11.103916,0,0.16871,2.357335,0.466646,3.470678,31.744453,0.000417,1.564348,0.589511,2.753228,0.065682,5.213348,0.269382,1.118462,0.860868,0.455793,1.831721,0,0,0,0,2.028177,0.167559,9.331361,0.019363,0.230771,2.818963,0.600837,3.114206,4.462325,0.00357,0.606662,0.256516
2.916486,0.008644,5.102452,0.306377,1.855301,0.37078,0.921156,1.01899,0.934427,0.710377,1.160195,0.170544,0.728314,0.089395,2.743059,0.16305,0.209574,1.401945,0.619459,4.19851,,,0.901416,0.634618,2.133047,0.057799,3.892046,0.451508,2.078516,0.473468,1.002214,0.866493,0.580507,0.392413,0.67661,0.477917,0.620513,0.092171,11.278798,0,0.171824,2.414185,0.469351,3.277738,32.262923,0.003249,1.590825,0.596029,2.804963,0.065503,5.249282,0.27367,1.128402,0.879724,0.460959,1.809069,0,0,0,0,2.063862,0.178831,9.460563,0.013697,0.235197,2.849705,0.603132,3.21507,4.539224,0.006616,0.617718,0.274807
2.966669,0.011231,5.14034,0.287362,1.874588,0.365947,0.929346,1.129554,0.949691,0.925267,1.176563,0.108071,0.741696,0.076543,2.779871,0.168198,0.213523,1.444392,0.623864,4.372927,,,0.917956,0.645312,2.169699,0.048451,3.919078,0.438976,2.095509,0.464606,1.007796,0.90493,0.591673,0.362263,0.689078,0.543245,0.631512,0.094643,11.453681,0,0.174938,2.458277,0.472056,3.127874,32.781394,0.011378,1.617302,0.605322,2.856697,0.06643,5.285217,0.276208,1.138343,0.89946,0.466124,1.802616,0,0,0,0,2.099547,0.194974,9.589765,0.00837,0.239623,2.826556,0.605428,3.269358,4.616124,0.010577,0.628774,0.286766
3.016852,0.016081,5.178228,0.263793,1.893875,0.362688,0.937535,1.201637,0.964956,1.152995,1.192931,0.068217,0.755079,0.063951,2.816683,0.169996,0.217472,1.510353,0.628268,4.429943,,,0.934495,0.655805,2.206351,0.039131,3.946111,0.431842,2.112502,0.454829,1.013378,0.971092,0.602839,0.333899,0.701546,0.614599,0.642512,0.102158,11.628564,0,0.178052,2.471887,0.474761,3.061298,33.299864,0.017883,1.64378,0.614303,2.908432,0.068227,5.321151,0.276656,1.148284,0.921352,0.47129,1.81328,0,0,0,0,2.135233,0.212392,9.718967,0.005202,0.244049,2.745573,0.607724,3.276837,4.693024,0.014766,0.63983,0.290274
3.067035,0.02234,5.216115,0.239232,1.913162,0.36033,0.945724,1.214146,0.980221,1.359179,1.209299,0.043366,0.768461,0.053004,2.853494,0.1661,0.22142,1.605694,0.632673,4.352161,,,0.951035,0.666051,2.243004,0.030532,3.973144,0.424434,2.129496,0.44291,1.01896,1.060967,0.614006,0.312079,0.714014,0.697179,0.653511,0.112731,11.803447,0,0.181166,2.441276,0.477466,3.101024,33.818334,0.012617,1.670257,0.618747,2.960166,0.070532,5.357086,0.274723,1.158224,0.946763,0.476455,1.836923,0,0,0,0,2.170918,0.227615,9.848169,0.004936,0.248475,2.616981,0.61002,3.244345,4.769923,0.018286,0.650887,0.284175
3.117218,0.028814,5.254003,0.216229,1.932449,0.357807,0.953914,1.165612,0.995486,1.50763,1.225667,0.028235,0.781843,0.044965,2.890306,0.157748,0.225369,1.735897,0.637077,4.187476,,,0.967575,0.675905,2.279656,0.023851,4.000177,0.411561,2.146489,0.428452,1.024542,1.16599,0.625172,0.301548,0.726482,0.796481,0.664511,0.125208,11.97833,0,0.184279,2.359026,0.480172,3.248181,34.336805,0.003996,1.696734,0.614255,3.0119,0.072931,5.39302,0.270248,1.168165,0.976224,0.481621,1.867867,0,0,0,0,2.206603,0.23794,9.977371,0.006979,0.252902,2.460636,0.612315,3.184263,4.846823,0.020449,0.661943,0.268552
3.167401,0.034156,5.291891,0.196094,1.951736,0.354419,0.962103,1.075861,1.010751,1.5695,1.242035,0.019583,0.795225,0.040757,2.927118,0.149555,0.229317,1.900979,0.641481,4.002408,,,0.984115,0.684934,2.316308,0.020184,4.02721,0.390401,2.163482,0.412071,1.030124,1.275473,0.636338,0.306395,0.738949,0.915676,0.675511,0.139817,12.153213,0,0.187393,2.225451,0.482877,3.482652,34.855275,0.000568,1.723212,0.597827,3.063635,0.075043,5.428955,0.263277,1.178106,1.008783,0.486787,1.902565,0,0,0,0,2.242288,0.241784,10.106572,0.009792,0.257328,2.299254,0.614611,3.112771,4.923723,0.021001,0.672999,0.24477
3.217584,0.037237,5.329778,0.179314,1.971023,0.350487,0.970293,0.978008,1.026015,1.531496,1.258403,0.01559,0.808607,0.040818,2.96393,0.146789,0.233266,2.091344,0.645886,3.836371,,,1.000654,0.692349,2.35296,0.019756,4.054243,0.361425,2.180476,0.395226,1.035706,1.380311,0.647504,0.329388,0.751417,1.052599,0.68651,0.157594,12.328096,0,0.190507,2.049193,0.485582,3.767489,35.373746,3.6E-05,1.749689,0.56921,3.115369,0.076591,5.464889,0.254125,1.188046,1.041845,0.491952,1.941645,0,0,0,0,2.277973,0.238729,10.235774,0.011838,0.261754,2.15192,0.616907,3.04801,5.000623,0.02007,0.684055,0.215188
3.267767,0.037504,5.367666,0.166066,1.99031,0.34751,0.978482,0.905418,1.04128,1.399806,1.274771,0.01524,0.82199,0.045011,3.000741,0.151894,0.237214,2.286831,0.65029,3.696115,,,1.017194,0.697086,2.389613,0.021566,4.081276,0.328251,2.197469,0.37977,1.041288,1.476461,0.658671,0.371404,0.763885,1.197616,0.69751,0.178857,12.502979,0,0.193621,1.846669,0.488287,4.055708,35.892216,1E-06,1.776167,0.531185,3.167104,0.077442,5.500824,0.243423,1.197987,1.07158,0.497118,1.98954,0,0,0,0,2.313658,0.229325,10.364976,0.012544,0.26618,2.030029,0.619203,3.0079,5.077522,0.018023,0.695111,0.182647
3.31795,0.035101,5.405554,0.156434,2.009597,0.347613,0.986671,0.880641,1.056545,1.198013,1.291139,0.017859,0.835372,0.052623,3.037553,0.162706,0.241163,2.460172,0.654695,3.58238,,,1.033734,0.698059,2.426265,0.023798,4.108309,0.296394,2.214462,0.367417,1.04687,1.565968,0.669837,0.4311,0.776353,1.333738,0.70851,0.20165,12.677862,0,0.196735,1.639528,0.490992,4.299073,36.410686,0,1.802644,0.488596,3.218838,0.07763,5.536758,0.232119,1.207927,1.093792,0.502283,2.052139,0,0,0,0,2.349343,0.214787,10.494178,0.01242,0.270606,1.936641,0.621498,3.007334,5.154422,0.015323,0.706168,0.149899
3.368133,0.030711,5.443441,0.150355,2.028885,0.352483,0.994861,0.910887,1.07181,0.959867,1.307507,0.022792,0.848754,0.062433,3.074365,0.173429,0.245112,2.5842,0.659099,3.512684,,,1.050274,0.694517,2.462917,0.024821,4.135342,0.271182,2.231456,0.359315,1.052452,1.654312,0.681003,0.504956,0.788821,1.439703,0.719509,0.221336,12.852744,0,0.199848,1.449839,0.493697,4.458572,36.929157,0,1.829121,0.446652,3.270573,0.077331,5.572693,0.221431,1.217868,1.104924,0.507449,2.133677,0,0,0,0,2.385029,0.196688,10.62338,0.012277,0.275033,1.868869,0.623794,3.054929,5.231322,0.012402,0.717224,0.1192
3.418316,0.025243,5.481329,0.147511,2.048172,0.362301,1.00305,0.989748,1.087075,0.719893,1.323875,0.02922,0.862136,0.07287,3.111177,0.177552,0.24906,2.640373,0.663503,3.518321,,,1.066813,0.686446,2.49957,0.024139,4.162375,0.255712,2.248449,0.355859,1.058034,1.745153,0.69217,0.587738,0.801289,1.495419,0.730509,0.231939,13.027627,0,0.202962,1.294316,0.496402,4.514932,37.447627,0,1.855599,0.409392,3.322307,0.07683,5.608627,0.21272,1.227809,1.102864,0.512614,2.23415,0,0,0,0,2.420714,0.176686,10.752582,0.012379,0.279459,1.821854,0.62609,3.150128,5.308221,0.00967,0.72828,0.092136
3.468499,0.019545,5.519217,0.147343,2.067459,0.375235,1.01124,1.101726,1.102339,0.505366,1.340243,0.036102,0.875518,0.082253,3.147988,0.170874,0.253009,2.625284,0.667908,3.62213,,,1.083353,0.674821,2.536222,0.022631,4.189408,0.249861,2.265442,0.356804,1.063617,1.835461,0.703336,0.673303,0.813756,1.487949,0.741509,0.228757,13.20251,0,0.206076,1.180187,0.499108,4.475646,37.966097,0,1.882076,0.378955,3.374041,0.076453,5.644561,0.207313,1.237749,1.087305,0.51778,2.347973,0,0,0,0,2.456399,0.156312,10.881784,0.012304,0.283885,1.792421,0.628386,3.281793,5.385121,0.007698,0.739336,0.069678
3.518682,0.014249,5.557104,0.149215,2.086746,0.387828,1.019429,1.227002,1.117604,0.332056,1.356611,0.042251,0.888901,0.089068,3.1848,0.15312,0.256957,2.552319,0.672312,3.814219,,,1.099893,0.661581,2.572874,0.021891,4.216441,0.25077,2.282435,0.361558,1.069199,1.914075,0.714502,0.755559,0.826224,1.415683,0.752508,0.210781,13.377393,0,0.20919,1.104842,0.501813,4.374562,38.484568,0,1.908553,0.355691,3.425776,0.07651,5.680496,0.206307,1.24769,1.059656,0.522946,2.464156,0,0,0,0,2.492084,0.136844,11.010986,0.011526,0.288311,1.780863,0.630681,3.429254,5.462021,0.007449,0.750393,0.052346
3.568865,0.009753,5.594992,0.152599,2.106033,0.396125,1.027618,1.346428,1.132869,0.204213,1.372979,0.046528,0.902283,0.092233,3.221612,0.12778,0.260906,2.447563,0.676717,4.041528,,,1.116433,0.649223,2.609526,0.023154,4.243474,0.254379,2.299429,0.369495,1.074781,1.964911,0.725669,0.829298,0.838692,1.288958,0.763508,0.181477,13.552276,0,0.212304,1.05932,0.504518,4.262342,39.003038,0,1.935031,0.338732,3.47751,0.077228,5.71643,0.21038,1.257631,1.022626,0.528111,2.56796,0,0,0,0,2.527769,0.119282,11.140188,0.009899,0.292737,1.790167,0.632977,3.566089,5.538921,0.010193,0.761449,0.040384
3.619048,0.006238,5.63288,0.157115,2.12532,0.397013,1.035808,1.447051,1.148134,0.117563,1.389347,0.048097,0.915665,0.091277,3.258424,0.100662,0.264854,2.341309,0.681121,4.225064,,,1.132972,0.64006,2.646179,0.026566,4.270507,0.257122,2.316422,0.380106,1.080363,1.973503,0.736835,0.890653,0.85116,1.126906,0.774507,0.147445,13.727159,0,0.215417,1.033436,0.507223,4.190236,39.521508,0,1.961508,0.326684,3.529245,0.078704,5.752365,0.219664,1.267571,0.979653,0.533277,2.643917,0,0,0,0,2.563454,0.104405,11.26939,0.007584,0.297163,1.823127,0.635273,3.665964,5.61582,0.01691,0.772505,0.033888
3.669231,0.003715,5.670768,0.162366,2.144607,0.389156,1.043997,1.525825,1.163399,0.063391,1.405715,0.046626,0.929047,0.086376,3.295235,0.07791,0.268803,2.258371,0.685525,4.302084,,,1.149512,0.635378,2.682831,0.031271,4.29754,0.256957,2.333415,0.392927,1.085945,1.933905,0.748001,0.937093,0.863628,0.951895,0.785507,0.115813,13.902042,0,0.218531,1.019672,0.509928,4.193163,40.039979,0,1.987985,0.318296,3.580979,0.080879,5.788299,0.233673,1.277512,0.934308,0.538442,2.679709,0,0,0,0,2.59914,0.092858,11.398592,0.004999,0.30159,1.87873,0.637569,3.709092,5.69272,0.027424,0.783561,0.03287
3.719414,0.002073,5.708655,0.167691,2.163894,0.373156,1.052186,1.587945,1.178663,0.032106,1.422083,0.042376,0.942429,0.078259,3.332047,0.06407,0.272751,2.210741,0.68993,4.261974,,,1.166052,0.634809,2.719483,0.0361,4.324573,0.25329,2.350409,0.407353,1.091527,1.852734,0.759167,0.967037,0.876096,0.783796,0.796507,0.091903,14.076925,0,0.221645,1.013982,0.512633,4.278758,40.558449,0,2.014463,0.313042,3.632713,0.083526,5.824234,0.251313,1.287453,0.889805,0.543608,2.669818,0,0,0,0,2.634825,0.085215,11.527794,0.002841,0.306016,1.949571,0.639864,3.687486,5.76962,0.040124,0.794617,0.037282
3.769597,0.001144,5.746543,0.17206,2.183181,0.35102,1.060376,1.639697,1.193928,0.015488,1.438452,0.036102,0.955812,0.068001,3.368859,0.060707,0.2767,2.195048,0.694334,4.143736,,,1.182592,0.636221,2.756135,0.040258,4.351606,0.246045,2.367402,0.42252,1.097109,1.748422,0.770334,0.979375,0.888563,0.636105,0.807506,0.078366,14.251808,0,0.224759,1.013762,0.515339,4.42628,41.076919,0,2.04094,0.311333,3.684448,0.086281,5.860168,0.270964,1.297393,0.848738,0.548773,2.617496,0,0,0,0,2.67051,0.082012,11.656996,0.001797,0.310442,2.021696,0.64216,3.607423,5.846519,0.053102,0.805674,0.047013
3.81978,0.000766,5.784431,0.174303,2.202468,0.325329,1.068565,1.681304,1.209193,0.007573,1.45482,0.028832,0.969194,0.056793,3.405671,0.066046,0.280649,2.195278,0.698739,4.00262,,,1.199131,0.63626,2.792788,0.0435,4.378639,0.234825,2.384395,0.437384,1.102691,1.645769,0.7815,0.973194,0.901031,0.514891,0.818506,0.075869,14.42669,0,0.227872,1.014894,0.518044,4.594887,41.59539,0,2.067418,0.314051,3.736182,0.088684,5.896103,0.290635,1.307334,0.813121,0.553939,2.533965,0,0,0,0,2.706195,0.083768,11.786198,0.002113,0.314868,2.07729,0.644456,3.488249,5.923419,0.066076,0.81673,0.061861
3.869963,0.000833,5.822318,0.173583,2.221755,0.298553,1.076755,1.706246,1.224458,0.004625,1.471188,0.021592,0.982576,0.045736,3.442482,0.075804,0.284597,2.189228,0.703143,3.882282,,,1.215671,0.631412,2.82944,0.045739,4.405672,0.219055,2.401388,0.451013,1.108273,1.567968,0.792666,0.947943,0.913499,0.420273,0.829506,0.084449,14.601573,0,0.230986,1.010313,0.520749,4.73727,42.11386,0,2.093895,0.321466,3.787917,0.090252,5.932037,0.308212,1.317274,0.784665,0.559105,2.434882,0,0,0,0,2.74188,0.091021,11.9154,0.003388,0.319294,2.099383,0.646752,3.357744,6.000319,0.080671,0.827786,0.08149
3.920146,0.001302,5.860206,0.16985,2.241042,0.272763,1.084944,1.707656,1.239723,0.00465,1.487556,0.015182,0.995958,0.035705,3.479294,0.084902,0.288546,2.156056,0.707547,3.807408,,,1.232211,0.619228,2.866092,0.046525,4.432705,0.199092,2.418382,0.462944,1.113855,1.529357,0.803833,0.904088,0.925967,0.34929,0.840505,0.104374,14.776456,0,0.2341,0.99148,0.523454,4.813769,42.63233,0,2.120372,0.332196,3.839651,0.090555,5.967971,0.321741,1.327215,0.765069,0.56427,2.335357,0,0,0,0,2.777565,0.104302,12.044601,0.004611,0.32372,2.076839,0.649047,3.24534,6.077218,0.09763,0.838842,0.105344
3.970329,0.002164,5.898094,0.163975,2.260329,0.249698,1.093133,1.685689,1.254987,0.006828,1.503924,0.010079,1.00934,0.027302,3.516106,0.08938,0.292494,2.082326,0.711952,3.779758,,,1.248751,0.599252,2.902744,0.045006,4.459737,0.177156,2.435375,0.473369,1.119437,1.531751,0.814999,0.844093,0.938435,0.298832,0.851505,0.135944,14.951339,0,0.237214,0.95223,0.526159,4.803268,43.150801,0,2.14685,0.342985,3.891385,0.089289,6.003906,0.329721,1.337156,0.756013,0.569436,2.245606,0,0,0,0,2.81325,0.124001,12.173803,0.004749,0.328147,2.00771,0.651343,3.175208,6.154118,0.11354,0.849899,0.132539
4.020512,0.003368,5.935981,0.15742,2.279616,0.230927,1.101323,1.649525,1.270252,0.011013,1.520292,0.006465,1.022723,0.020856,3.552918,0.087745,0.296443,1.96493,0.716356,3.770065,,,1.26529,0.573303,2.939397,0.040579,4.48677,0.156945,2.452368,0.483017,1.125019,1.565489,0.826165,0.773417,0.950902,0.267632,0.862505,0.178554,15.126222,0,0.240328,0.892801,0.528864,4.708933,43.669271,0,2.173327,0.349587,3.94312,0.086325,6.03984,0.331334,1.347096,0.758717,0.574601,2.16902,0,0,0,0,2.848936,0.150082,12.303005,0.00364,0.332573,1.899686,0.653639,3.161372,6.231018,0.121722,0.860955,0.16174
4.070695,0.004768,5.973869,0.151592,2.298903,0.217864,1.109512,1.61344,1.285517,0.017343,1.53666,0.00436,1.036105,0.016466,3.589729,0.081169,0.300391,1.810614,0.720761,3.724815,,,1.28183,0.544977,2.976049,0.033736,4.513803,0.141914,2.469362,0.492725,1.130601,1.614221,0.837332,0.70117,0.96337,0.25688,0.873504,0.229912,15.301105,0,0.243441,0.821509,0.53157,4.557756,44.187741,0,2.199804,0.348336,3.994854,0.081737,6.075775,0.326571,1.357037,0.773204,0.579767,2.103346,0,0,0,0,2.884621,0.181763,12.432207,0.002072,0.336999,1.767627,0.655934,3.206331,6.307918,0.117808,0.872011,0.191092
4.120878,0.006099,6.011757,0.147203,2.31819,0.211515,1.117702,1.591117,1.300782,0.025937,1.553028,0.003814,1.049487,0.01404,3.626541,0.072462,0.30434,1.632972,0.725165,3.596605,,,1.29837,0.518568,3.012701,0.026279,4.540836,0.133442,2.486355,0.502897,1.136183,1.661139,0.848498,0.640108,0.975838,0.269516,0.884504,0.286071,15.475988,0,0.246555,0.752698,0.534275,4.393509,44.706212,0,2.226282,0.337575,4.046589,0.075785,6.111709,0.316212,1.366978,0.797708,0.584932,2.044161,0,0,0,0,2.920306,0.217342,12.561409,0.000876,0.341425,1.629242,0.65823,3.303379,6.384817,0.104347,0.883067,0.218275
4.171061,0.007044,6.049644,0.143956,2.337477,0.21209,1.125891,1.591766,1.316047,0.036686,1.569396,0.005101,1.062869,0.013332,3.663353,0.064407,0.308289,1.448344,0.729569,3.373256,,,1.31491,0.497788,3.049353,0.020599,4.567869,0.130264,2.503348,0.51317,1.141765,1.694368,0.859664,0.605757,0.988306,0.308709,0.895503,0.342165,15.650871,0,0.249669,0.701629,0.53698,4.264183,45.224682,0,2.252759,0.3183,4.098323,0.06887,6.147644,0.301691,1.376918,0.828646,0.590098,1.988659,0,0,0,0,2.955991,0.254346,12.690611,0.000275,0.345851,1.50058,0.660526,3.441327,6.461717,0.08895,0.894123,0.240762
4.221244,0.007344,6.087532,0.140724,2.356764,0.218702,1.13408,1.618406,1.331312,0.049121,1.585764,0.008897,1.076251,0.013966,3.700165,0.058482,0.312237,1.272001,0.733974,3.079031,,,1.331449,0.484764,3.086006,0.018477,4.594902,0.129551,2.520341,0.522516,1.147348,1.710065,0.87083,0.614556,1.000774,0.376201,0.906503,0.393073,15.825754,0,0.252783,0.678513,0.539685,4.207451,45.743152,0,2.279236,0.293762,4.150058,0.061473,6.183578,0.284858,1.386859,0.861297,0.595264,1.937666,0,0,0,0,2.991676,0.290004,12.819813,6.8E-05,0.350278,1.392741,0.662822,3.609341,6.538617,0.07771,0.90518,0.256294
4.271427,0.006919,6.12542,0.136109,2.376052,0.229392,1.14227,1.667498,1.346576,0.062424,1.602132,0.016377,1.089634,0.015472,3.736976,0.05469,0.316186,1.115569,0.738378,2.754014,,,1.347989,0.47961,3.122658,0.020193,4.621935,0.128896,2.537335,0.529818,1.15293,1.712745,0.881997,0.681103,1.013242,0.471311,0.917503,0.43344,16.000636,0,0.255897,0.684419,0.54239,4.239416,46.261623,0,2.305714,0.268248,4.201792,0.054086,6.219513,0.267686,1.3968,0.890908,0.600429,1.894883,0,0,0,0,3.027361,0.32181,12.949015,3.8E-05,0.354704,1.310475,0.665117,3.79966,6.615516,0.070941,0.916236,0.263498
4.32161,0.005913,6.163307,0.129134,2.395339,0.241556,1.150459,1.730044,1.361841,0.075558,1.6185,0.029182,1.103016,0.017322,3.773788,0.052353,0.320134,0.986078,0.742783,2.437069,,,1.364529,0.480674,3.15931,0.024422,4.648968,0.127814,2.554328,0.534679,1.158512,1.71291,0.893163,0.814748,1.025709,0.591123,0.928502,0.457523,16.175519,0,0.25901,0.710916,0.545095,4.350955,46.780093,0,2.332191,0.245586,4.253526,0.047148,6.255447,0.251954,1.40674,0.913742,0.605595,1.864037,0,0,0,0,3.063047,0.347878,13.078217,0.000138,0.35913,1.252517,0.667413,4.007099,6.692416,0.065298,0.927292,0.262457
4.371793,0.00465,6.201195,0.119711,2.414626,0.252621,1.158649,1.794366,1.377106,0.087511,1.634868,0.049177,1.116398,0.018997,3.8106,0.051043,0.324083,0.886415,0.747187,2.162524,,,1.381069,0.485296,3.195963,0.028926,4.676001,0.127822,2.571321,0.538009,1.164094,1.722564,0.904329,1.016113,1.038177,0.731848,0.939502,0.459998,16.350402,0,0.262124,0.743702,0.547801,4.512346,47.298563,0,2.358669,0.228083,4.305261,0.041013,6.291382,0.238951,1.416681,0.927628,0.61076,1.845856,0,0,0,0,3.098732,0.366902,13.207419,0.000505,0.363556,1.213019,0.669709,4.225919,6.769316,0.059081,0.938348,0.255022
4.421976,0.003541,6.239083,0.108695,2.433913,0.260698,1.166838,1.849246,1.392371,0.097554,1.651236,0.077958,1.12978,0.020056,3.847412,0.050845,0.328031,0.816628,0.751591,1.959157,,,1.397608,0.49074,3.232615,0.031605,4.703034,0.131116,2.588315,0.542044,1.169676,1.750074,0.915496,1.274398,1.050645,0.890595,0.950502,0.43826,16.525285,0,0.265238,0.768672,0.550506,4.683173,47.817034,3E-06,2.385146,0.216325,4.356995,0.035935,6.327316,0.229237,1.426621,0.931946,0.615926,1.836705,0,0,0,0,3.134417,0.377825,13.336621,0.00139,0.367982,1.183417,0.672005,4.446025,6.846216,0.054629,0.949405,0.244691
4.472159,0.002995,6.276971,0.097514,2.4532,0.264953,1.175027,1.885657,1.407636,0.105447,1.667604,0.116147,1.143162,0.020204,3.884223,0.051902,0.33198,0.775329,0.755996,1.841164,,,1.414148,0.494984,3.269267,0.031335,4.730067,0.138754,2.605308,0.54965,1.175258,1.796486,0.926662,1.566534,1.063113,1.066293,0.961501,0.395104,16.700168,0,0.268352,0.77766,0.553211,4.823202,48.335504,6.4E-05,2.411623,0.209696,4.40873,0.032076,6.36325,0.222531,1.436562,0.927245,0.621091,1.829506,0,0,0,0,3.170102,0.379571,13.465823,0.00284,0.372408,1.154283,0.6743,4.650754,6.923115,0.055504,0.960461,0.236054
4.522342,0.003392,6.314858,0.087578,2.472487,0.265609,1.183217,1.897542,1.4229,0.111472,1.683972,0.162673,1.156545,0.019341,3.921035,0.053831,0.335929,0.760607,0.7604,1.797535,,,1.430688,0.497165,3.305919,0.028235,4.7571,0.149483,2.622301,0.563207,1.18084,1.855119,0.937828,1.859062,1.075581,1.25861,0.972501,0.339583,16.875051,0,0.271466,0.771075,0.555916,4.901169,48.853974,0.000563,2.438101,0.207041,4.460464,0.02953,6.399185,0.217771,1.446503,0.914837,0.626257,1.816182,0,0,0,0,3.205787,0.371171,13.595025,0.004307,0.376835,1.116993,0.676596,4.817793,7.000015,0.061826,0.971517,0.233942
4.572525,0.005063,6.352746,0.079743,2.491774,0.263658,1.191406,1.883999,1.438165,0.116285,1.70034,0.214305,1.169927,0.017559,3.957847,0.055677,0.339877,0.770202,0.764805,1.793665,,,1.447228,0.497627,3.342572,0.023416,4.784133,0.159825,2.639295,0.58358,1.186422,1.914564,0.948995,2.113035,1.088049,1.464723,0.983501,0.284696,17.049934,0,0.274579,0.75609,0.558621,4.900298,49.372445,0.002214,2.464578,0.206975,4.512198,0.028352,6.435119,0.213356,1.456443,0.896619,0.631423,1.790365,0,0,0,0,3.241472,0.352362,13.724227,0.004853,0.381261,1.065114,0.678892,4.923325,7.076915,0.068738,0.982573,0.242565
4.622708,0.008221,6.390634,0.074044,2.511061,0.260524,1.199595,1.85284,1.45343,0.120607,1.716708,0.265767,1.183309,0.015105,3.994659,0.056498,0.343826,0.801137,0.769209,1.789296,,,1.463767,0.49767,3.379224,0.018469,4.811166,0.165357,2.656288,0.609724,1.192004,1.963293,0.960161,2.291231,1.100516,1.675318,0.9945,0.242791,17.224817,0,0.277693,0.7414,0.561326,4.820194,49.890915,0.003911,2.491055,0.207811,4.563933,0.028578,6.471054,0.207552,1.466384,0.875069,0.636588,1.749457,0,0,0,0,3.277157,0.324287,13.853428,0.004081,0.385687,0.995375,0.681188,4.948207,7.153814,0.06967,0.993629,0.264846
4.672892,0.012811,6.428521,0.069774,2.530348,0.257801,1.207785,1.821,1.468695,0.124891,1.733076,0.31056,1.196691,0.012308,4.03147,0.056113,0.347774,0.849314,0.773613,1.762237,,,1.480307,0.499123,3.415876,0.014838,4.838199,0.162592,2.673281,0.639128,1.197586,1.993499,0.971327,2.365981,1.112984,1.872264,1.0055,0.221281,17.3997,0,0.280807,0.731603,0.564032,4.674821,50.409385,0.003101,2.517533,0.207549,4.615667,0.030242,6.506988,0.198945,1.476325,0.853255,0.641754,1.695778,0,0,0,0,3.312843,0.289782,13.98263,0.002653,0.390113,0.908055,0.683483,4.884205,7.230714,0.06137,1.004686,0.302065
4.723075,0.018334,6.466409,0.065842,2.549635,0.257136,1.215974,1.807585,1.48396,0.129132,1.749444,0.342362,1.210073,0.009502,4.068282,0.05536,0.351723,0.90958,0.778018,1.719742,,,1.496847,0.503836,3.452528,0.013205,4.865232,0.150545,2.690274,0.668858,1.203168,2.002815,0.982494,2.325423,1.125452,2.030223,1.016499,0.220974,17.574582,0,0.283921,0.724523,0.566737,4.487037,50.927856,0.001104,2.54401,0.204255,4.667402,0.033371,6.542923,0.186829,1.486265,0.834582,0.646919,1.636675,0,0,0,0,3.348528,0.252909,14.111832,0.001668,0.394539,0.806642,0.685779,4.738256,7.307614,0.046074,1.015742,0.353726
4.773258,0.02381,6.504297,0.061237,2.568922,0.260148,1.224164,1.822439,1.499224,0.132967,1.765812,0.356601,1.223455,0.00696,4.105094,0.055553,0.355671,0.976441,0.782422,1.684557,,,1.513387,0.513166,3.489181,0.013157,4.892265,0.13114,2.707268,0.696645,1.20875,1.994298,0.99366,2.176219,1.13792,2.122716,1.027499,0.237415,17.749465,0,0.287034,0.713042,0.569442,4.281571,51.446326,0.000176,2.570487,0.19679,4.719136,0.037978,6.578857,0.171415,1.496206,0.822201,0.652085,1.583313,0,0,0,0,3.384213,0.217848,14.241034,0.001795,0.398965,0.696855,0.688075,4.533174,7.384514,0.029271,1.026798,0.417483
4.823441,0.028001,6.542184,0.055392,2.588209,0.268324,1.232353,1.8591,1.514489,0.136092,1.782181,0.351647,1.236838,0.004859,4.141906,0.05745,0.35962,1.045158,0.786827,1.663649,,,1.529926,0.527502,3.525833,0.013468,4.919298,0.108189,2.724261,0.721442,1.214332,1.975753,1.004826,1.941867,1.150388,2.130689,1.038499,0.263724,17.924348,0,0.290148,0.690206,0.572147,4.07907,51.964796,1.3E-05,2.596965,0.185389,4.77087,0.04404,6.614792,0.153786,1.506147,0.818248,0.65725,1.5479,0,0,0,0,3.419898,0.187707,14.370236,0.002952,0.403392,0.585299,0.690371,4.304182,7.461413,0.015696,1.037854,0.489051
4.873624,0.029865,6.580072,0.048331,2.607496,0.282858,1.240542,1.898502,1.529754,0.138839,1.798549,0.329228,1.25022,0.00328,4.178717,0.0605,0.363569,1.112611,0.791231,1.630134,,,1.546466,0.545912,3.562485,0.012917,4.946331,0.085653,2.741254,0.74322,1.219914,1.958882,1.015992,1.65713,1.162856,2.049804,1.049498,0.292982,18.099231,0,0.293262,0.65445,0.574852,3.892824,52.483267,0,2.623442,0.171595,4.822605,0.051478,6.650726,0.135641,1.516087,0.823239,0.662416,1.539749,0,0,0,0,3.455583,0.163844,14.499438,0.004335,0.407818,0.478144,0.692666,4.091786,7.538313,0.007099,1.048911,0.562215
4.923807,0.02902,6.61796,0.040561,2.626783,0.304498,1.248732,1.920811,1.545019,0.142619,1.814917,0.293954,1.263602,0.002235,4.215529,0.062948,0.367517,1.177314,0.795635,1.542058,,,1.563006,0.566048,3.599137,0.011092,4.973363,0.066352,2.758248,0.762168,1.225497,1.957595,1.027159,1.360331,1.175323,1.892892,1.060498,0.319234,18.274114,0,0.296376,0.611828,0.577557,3.727994,53.001737,0,2.64992,0.157469,4.874339,0.060134,6.68666,0.1189,1.526028,0.835975,0.667582,1.561516,0,0,0,0,3.491268,0.145968,14.62864,0.004851,0.412244,0.380178,0.694962,3.932816,7.615213,0.002713,1.059967,0.629215
4.97399,0.025935,6.655847,0.032817,2.64607,0.33345,1.256921,1.916506,1.560284,0.149899,1.831285,0.252153,1.276984,0.0017,4.252341,0.06275,0.371466,1.238404,0.80004,1.382663,,,1.579546,0.5844,3.63579,0.008597,5.000396,0.051716,2.775241,0.777825,1.231079,1.984689,1.038325,1.085722,1.187791,1.686136,1.071498,0.337517,18.448997,0,0.29949,0.573948,0.580263,3.582331,53.520207,0,2.676397,0.144534,4.926074,0.069765,6.722595,0.105298,1.535968,0.854005,0.672747,1.607365,0,0,0,0,3.526953,0.132835,14.757842,0.004044,0.41667,0.294387,0.697258,3.852318,,,1.071023,0.681757
5.024173,0.021691,6.693735,0.025832,2.665357,0.369348,1.265111,1.889117,1.575548,0.163553,1.847653,0.210466,1.290366,0.001652,4.289153,0.058633,0.375414,1.294007,0.804444,1.180573,,,1.596085,0.596932,3.672442,0.006578,5.027429,0.042142,2.792234,0.788648,1.236661,2.047256,1.049491,0.857856,1.200259,1.460604,1.082497,0.343913,18.62388,0,0.302603,0.552661,0.582968,3.448096,54.038678,0,2.702874,0.13312,4.977808,0.080032,6.758529,0.096082,1.545909,0.874404,0.677913,1.664259,0,0,0,0,3.562639,0.123053,14.887044,0.002503,0.421096,0.222038,0.699554,3.858866,,,1.082079,0.712618
5.074356,0.017465,6.731623,0.020216,2.684644,0.41122,1.2733,1.848951,1.590813,0.185699,1.864021,0.174584,1.303749,0.002089,4.325964,0.050711,0.379363,1.339928,0.808849,0.989527,,,1.612625,0.599977,3.709094,0.006021,5.054462,0.037213,2.809227,0.792292,1.242243,2.142743,1.060658,0.688943,1.212727,1.242938,1.093497,0.336115,18.798763,0,0.305717,0.554196,0.585673,3.315579,54.557148,0,2.729352,0.122488,5.029542,0.090515,6.794464,0.091844,1.55585,0.894417,0.683078,1.716254,0,0,0,0,3.598324,0.115593,15.016246,0.001151,0.425522,0.163063,0.701849,3.944714,,,1.093135,0.717397
5.124539,0.014035,6.76951,0.016433,2.703931,0.457423,1.281489,1.803886,1.606078,0.216468,1.880389,0.148432,1.317131,0.003032,4.362776,0.040428,0.383311,1.369564,0.813253,0.849185,,,1.629165,0.591176,3.745747,0.007279,5.081495,0.035608,2.826221,0.786454,1.247825,2.257957,1.071824,0.579193,1.225195,1.049079,1.104497,0.314169,18.973646,0,0.308831,0.575736,0.588378,3.177833,55.075618,0,2.755829,0.111554,5.081277,0.100732,6.830398,0.092499,1.56579,0.911669,0.688244,1.750221,0,0,0,0,3.634009,0.109857,15.145448,0.000393,0.429949,0.116556,0.704145,4.090236,,,1.104192,0.695716
5.174722,0.011584,6.807398,0.014801,2.723219,0.505574,1.289679,1.754759,1.621343,0.253268,1.896757,0.133876,1.330513,0.004505,4.399588,0.029972,0.38726,1.375459,0.817657,0.762343,,,1.645704,0.570163,3.782399,0.009986,5.108528,0.035265,2.843214,0.76985,1.253407,2.372041,1.08299,0.519393,1.237663,0.883109,1.115496,0.280709,19.148528,0,0.311945,0.606337,0.591083,3.034581,55.594089,0,2.782306,0.099666,5.133011,0.110173,6.866333,0.09736,1.575731,0.92396,0.693409,1.760598,0,0,0,0,3.669694,0.105459,15.27465,9.9E-05,0.434375,0.081228,0.706441,4.270491,,,1.115248,0.651282
5.224905,0.009851,6.845286,0.015415,2.742506,0.552615,1.297868,1.697882,1.636608,0.291016,1.913125,0.130907,1.343895,0.00651,4.4364,0.021423,0.391209,1.352038,0.822062,0.702575,,,1.662244,0.538762,3.819051,0.013355,5.135561,0.034184,2.860207,0.742846,1.258989,2.462322,1.094157,0.494658,1.25013,0.740648,1.126496,0.240359,19.323411,0,0.315059,0.631948,0.593788,2.892839,56.112559,0,2.808784,0.086966,5.184746,0.118336,6.902267,0.105282,1.585672,0.928978,0.698575,1.751042,0,0,0,0,3.705379,0.101962,15.403852,1.9E-05,0.438801,0.055763,0.708736,4.461226,,,1.126304,0.590691
5.275088,0.008467,6.883174,0.018031,2.761793,0.595188,1.306057,1.630504,1.651872,0.323411,1.929493,0.138159,1.357277,0.008985,4.473211,0.015975,0.395157,1.298352,0.826466,0.639495,,,1.678784,0.500612,3.855703,0.016712,5.162594,0.031522,2.877201,0.707512,1.264571,2.510621,1.105323,0.488381,1.262598,0.614335,1.137495,0.198514,19.498294,0,0.318172,0.641984,0.596494,2.763529,56.631029,0,2.835261,0.07425,5.23648,0.124777,6.938202,0.114821,1.595612,0.924306,0.703741,1.732087,0,0,0,0,3.741064,0.098779,15.533054,3E-06,0.443227,0.039089,0.711032,4.642455,,,1.13736,0.521489
5.325271,0.00726,6.921061,0.021993,2.78108,0.630388,1.314247,1.553473,1.667137,0.344836,1.945861,0.153563,1.37066,0.011778,4.510023,0.013555,0.399106,1.219545,0.830871,0.559892,,,1.695324,0.46031,3.892356,0.019896,5.189627,0.028142,2.894194,0.667197,1.270153,2.507688,1.116489,0.485609,1.275066,0.498579,1.148495,0.160002,19.673177,0,0.321286,0.633877,0.599199,2.656015,57.1495,0,2.861738,0.062535,5.288215,0.129145,6.974136,0.12443,1.605553,0.907852,0.708906,1.715719,0,0,0,0,3.77675,0.095243,15.662256,0,0.447653,0.030608,0.713328,4.799346,,,1.148417,0.450271
5.375454,0.006384,6.958949,0.026326,2.800367,0.65675,1.322436,1.470112,1.682402,0.352151,1.962229,0.174926,1.384042,0.01465,4.546835,0.013018,0.403054,1.12627,0.835275,0.471335,,,1.711863,0.422316,3.929008,0.023065,5.21666,0.026143,2.911187,0.625906,1.275735,2.454526,1.127655,0.475405,1.287534,0.391801,1.159495,0.12807,19.84806,0,0.3244,0.613043,0.601904,2.573651,57.66797,0,2.888216,0.052633,5.339949,0.131227,7.01007,0.132664,1.615494,0.878539,0.714072,1.709356,0,0,0,0,3.812435,0.090795,15.791457,0,0.45208,0.030363,0.715624,4.921424,,,1.159473,0.381556
5.425637,0.00627,6.996837,0.029995,2.819654,0.675071,1.330626,1.384902,1.697667,0.345587,1.978597,0.200263,1.397424,0.017303,4.583647,0.01285,0.407003,1.032203,0.839679,0.389549,,,1.728403,0.389963,3.96566,0.026004,5.243693,0.027637,2.928181,0.587705,1.281317,2.360585,1.138822,0.451954,1.300002,0.296016,1.170494,0.10393,20.022943,0,0.327514,0.588573,0.604609,2.512503,58.18644,0,2.914693,0.044892,5.391683,0.130962,7.046005,0.138379,1.625434,0.836919,0.719237,1.712132,0,0,0,0,3.84812,0.085147,15.920659,0,0.456506,0.039121,0.717919,5.001481,,,1.170529,0.31769
5.47582,0.007457,7.034724,0.032237,2.838941,0.688581,1.338815,1.304513,1.712932,0.328411,1.994965,0.227789,1.410806,0.019457,4.620458,0.011974,0.410951,0.950595,0.844084,0.322744,,,1.744943,0.364848,4.002312,0.02771,5.270726,0.033515,2.945174,0.556196,1.286899,2.239785,1.149988,0.414434,1.31247,0.214801,1.181494,0.086905,20.197826,0,0.330628,0.567537,0.607314,2.463457,58.704911,0,2.94117,0.039172,5.443418,0.12846,7.081939,0.140892,1.635375,0.785405,0.724403,1.715375,0,0,0,0,3.883805,0.078376,16.049861,0,0.460932,0.058268,0.720215,5.034998,,,1.181585,0.259493
5.526003,0.010371,7.072612,0.032781,2.858228,0.702164,1.347004,1.238935,1.728197,0.305518,2.011333,0.25568,1.424188,0.020938,4.65727,0.010234,0.4149,0.891097,0.848488,0.266905,,,1.761483,0.34675,4.038965,0.026969,5.297759,0.04284,2.962167,0.533955,1.292481,2.106091,1.161154,0.365881,1.324937,0.151099,1.192494,0.075054,20.372709,0,0.333741,0.55147,0.610019,2.416555,59.223381,0,2.967648,0.035014,5.495152,0.123983,7.117874,0.140054,1.645315,0.728012,0.729568,1.706994,0,0,0,0,3.91949,0.070924,16.179063,0,0.465358,0.089454,0.722511,5.020059,,,1.192641,0.207146
5.576186,0.015102,7.1105,0.031847,2.877515,0.72074,1.355194,1.198766,1.743461,0.28164,2.027701,0.281811,1.437571,0.021775,4.694082,0.008298,0.418849,0.857827,0.852893,0.21427,,,1.778022,0.334044,4.075617,0.023496,5.324792,0.053115,2.97916,0.521951,1.298063,1.970642,1.172321,0.31148,1.337405,0.105828,1.203493,0.066025,20.547591,0,0.336855,0.536756,0.612725,2.365832,59.741851,0,2.994125,0.031911,5.546887,0.117925,7.153808,0.136212,1.655256,0.669653,0.734734,1.677461,0,0,0,0,3.955175,0.063509,16.308265,0,0.469784,0.133977,0.724807,4.957221,,,1.203698,0.160822
5.626369,0.021219,7.148387,0.029929,2.896802,0.74738,1.363383,1.188666,1.758726,0.259901,2.044069,0.303704,1.450953,0.022268,4.730894,0.007112,0.422797,0.849018,0.857297,0.164304,,,1.794562,0.324426,4.112269,0.018494,5.351825,0.061267,2.996154,0.51911,1.303645,1.841608,1.183487,0.256775,1.349873,0.077615,1.214493,0.057853,20.722474,0,0.339969,0.517922,0.61543,2.312706,60.260322,0,3.020603,0.029546,5.598621,0.110769,7.189743,0.130091,1.665197,0.615154,0.7399,1.624249,0,0,0,0,3.99086,0.056978,16.437467,0,0.47421,0.192038,0.727102,4.849012,,,1.214754,0.120891
5.676552,0.027728,7.186275,0.027518,2.916089,0.781909,1.371573,1.201866,1.773991,0.241245,2.060437,0.318821,1.464335,0.023013,4.767705,0.00728,0.426746,0.858009,0.861701,0.125998,,,1.811102,0.315661,4.148921,0.013997,5.378858,0.064886,3.013147,0.522346,1.309228,1.726153,1.194653,0.206273,1.362341,0.063354,1.225493,0.049498,20.897357,0,0.343083,0.49122,0.618135,2.266071,60.778792,0,3.04708,0.027904,5.650355,0.103043,7.225677,0.122614,1.675137,0.568209,0.745065,1.552651,0,0,0,0,4.026546,0.052089,16.566669,0,0.478637,0.262082,0.729398,4.699153,,,1.22581,0.087778
5.726735,0.033286,7.224163,0.024923,2.935376,0.820603,1.379762,1.220812,1.789256,0.224752,2.076805,0.325095,1.477717,0.024865,4.804517,0.008694,0.430694,0.875058,0.866106,0.110552,,,1.827642,0.306127,4.185574,0.011563,5.405891,0.06313,3.03014,0.527219,1.31481,1.632232,1.20582,0.162717,1.374809,0.059122,1.236492,0.041003,21.07224,0,0.346196,0.456356,0.62084,2.238193,61.297262,0,3.073557,0.027206,5.70209,0.095272,7.261612,0.114745,1.685078,0.530596,0.750231,1.472978,0,0,0,0,4.062231,0.049291,16.695871,0,0.483063,0.340509,0.731694,4.511995,,,1.236866,0.061718
5.776918,0.036661,7.26205,0.022281,2.954663,0.857113,1.387951,1.224093,1.804521,0.208574,2.093173,0.321451,1.491099,0.028855,4.841329,0.010569,0.434643,0.889441,0.87051,0.121821,,,1.844181,0.295014,4.222226,0.011382,5.432924,0.056894,3.047134,0.529061,1.320392,1.567877,1.216986,0.127028,1.387277,0.061031,1.247492,0.033272,21.247123,0,0.34931,0.415997,0.623545,2.237577,61.815733,0,3.100035,0.027748,5.753824,0.087942,7.297546,0.107374,1.695019,0.501925,0.755396,1.395977,0,0,0,0,4.097916,0.048546,16.825073,0,0.487489,0.421965,0.73399,4.292533,,,1.247923,0.042578
5.827101,0.037261,7.299938,0.019694,2.97395,0.88427,1.396141,1.195298,1.819785,0.19099,2.109541,0.308072,1.504482,0.036068,4.878141,0.011837,0.438591,0.891475,0.874915,0.15184,,,1.860721,0.282207,4.258878,0.012344,5.459957,0.048238,3.064127,0.524149,1.325974,1.537679,1.228152,0.098761,1.399744,0.065811,1.258491,0.02755,21.422006,0,0.352424,0.374083,0.62625,2.262048,62.334203,0,3.126512,0.029749,5.805559,0.08147,7.333481,0.101254,1.704959,0.480109,0.760562,1.328874,0,0,0,0,4.133601,0.049308,16.954275,0,0.491915,0.500187,0.736285,4.046971,,,1.258979,0.029856
5.877284,0.035431,7.337826,0.017382,2.993237,0.896121,1.40433,1.128974,1.83505,0.171207,2.125909,0.286273,1.517864,0.047492,4.914952,0.011719,0.44254,0.874184,0.879319,0.183787,,,1.877261,0.268018,4.29553,0.012888,5.486989,0.039452,3.08112,0.510446,1.331556,1.538743,1.239318,0.076765,1.412212,0.071086,1.269491,0.024796,21.596889,0,0.355538,0.334344,0.628956,2.295929,62.852673,0,3.152989,0.033291,5.857293,0.076185,7.369415,0.096978,1.7149,0.462396,0.765727,1.273582,0,0,0,0,4.169286,0.050655,17.083477,0,0.496341,0.569197,0.738581,3.783451,,,1.270035,0.022794
5.927467,0.032297,7.375713,0.015716,3.012524,0.88953,1.41252,1.03169,1.850315,0.149687,2.142278,0.258099,1.531246,0.063869,4.951764,0.010138,0.446488,0.834407,0.883723,0.200141,,,1.893801,0.252948,4.332183,0.011984,5.514022,0.032226,3.098113,0.48769,1.337138,1.559454,1.250485,0.059783,1.42468,0.075363,1.280491,0.025167,21.771772,0,0.358652,0.299695,0.631661,2.313714,63.371144,0,3.179467,0.038295,5.909027,0.072327,7.405349,0.094945,1.724841,0.446545,0.770893,1.227283,0,0,0,0,4.204971,0.051564,17.212679,0,0.500767,0.62442,0.740877,3.512431,,,1.281091,0.020551
5.97765,0.029207,7.413601,0.015094,3.031811,0.864877,1.420709,0.918806,1.86558,0.127991,2.158646,0.225837,1.544628,0.085539,4.988576,0.007711,0.450437,0.773144,0.888128,0.19126,,,1.91034,0.237608,4.368835,0.009633,5.541055,0.027251,3.115107,0.456973,1.34272,1.582683,1.261651,0.046845,1.437148,0.077846,1.29149,0.027825,21.946655,0,0.361765,0.272338,0.634366,2.289543,63.889614,0,3.205944,0.044479,5.960762,0.070038,7.441284,0.09532,1.734781,0.431566,0.776059,1.184564,0,0,0,0,4.240657,0.051192,17.341881,0,0.505194,0.663378,0.743173,3.24638,,,1.292148,0.022346
6.027833,0.027087,7.451489,0.015726,3.051098,0.825728,1.428898,0.808777,1.880845,0.108271,2.175014,0.191671,1.55801,0.112315,5.025388,0.005374,0.454386,0.695072,0.892532,0.159669,,,1.92688,0.222763,4.405487,0.006629,5.568088,0.024369,3.1321,0.420177,1.348302,1.59203,1.272817,0.037392,1.449616,0.078176,1.30249,0.03116,22.121537,0,0.364879,0.253939,0.637071,2.208732,64.408084,0,3.232421,0.051242,6.012496,0.069362,7.477218,0.097988,1.744722,0.417718,0.781224,1.140031,0,0,0,0,4.276342,0.049097,17.471083,0,0.50962,0.685775,0.745468,2.998682,,,1.303204,0.027571
6.078016,0.026082,7.489377,0.017449,3.070386,0.777672,1.437088,0.71729,1.896109,0.092631,2.191382,0.15754,1.571393,0.143374,5.062199,0.003945,0.458334,0.607348,0.896937,0.117969,,,1.94342,0.209364,4.44214,0.003894,5.595121,0.023167,3.149093,0.379592,1.353884,1.577562,1.283984,0.031221,1.462084,0.07621,1.31349,0.033365,22.29642,0,0.367993,0.2453,0.639776,2.07595,64.926555,0,3.258899,0.057574,6.064231,0.070243,7.513153,0.102556,1.754662,0.405881,0.78639,1.090553,0,0,0,0,4.312027,0.045307,17.600285,0,0.514046,0.693085,0.747764,2.781848,,,1.31426,0.035844
6.128199,0.025667,7.527264,0.019729,3.089673,0.726756,1.445277,0.653371,1.911374,0.082613,2.20775,0.125141,1.584775,0.177209,5.099011,0.003874,0.462283,0.518009,0.901341,0.082075,,,1.95996,0.198425,4.478792,0.00195,5.622154,0.023618,3.166087,0.337798,1.359466,1.53805,1.29515,0.028311,1.474551,0.071925,1.324489,0.033117,22.471303,0,0.371107,0.245492,0.642481,1.915705,65.445025,0,3.285376,0.062124,6.115965,0.072524,7.549087,0.108414,1.764603,0.396803,0.791555,1.036587,0,0,0,0,4.347712,0.040242,17.729486,0,0.518472,0.68796,0.75006,2.605243,,,1.325316,0.047038
6.178382,0.025112,7.565152,0.021856,3.10896,0.678077,1.453466,0.618367,1.926639,0.078955,2.224118,0.095979,1.598157,0.211653,5.135823,0.005181,0.466231,0.434375,0.905745,0.063878,,,1.976499,0.190706,4.515444,0.000832,5.649187,0.026256,3.18308,0.297634,1.365048,1.479163,1.306316,0.028649,1.487019,0.065447,1.335489,0.030049,22.646186,0,0.374221,0.251044,0.645187,1.764249,65.963495,0,3.311854,0.063515,6.1677,0.075955,7.585022,0.114875,1.774544,0.390708,0.796721,0.982302,0,0,0,0,4.383397,0.034537,17.858688,0,0.522898,0.673765,0.752356,2.472792,,,1.336372,0.061237
6.228565,0.023957,7.60304,0.023271,3.128247,0.634912,1.461656,0.607056,1.941904,0.081671,2.240486,0.071368,1.611539,0.244012,5.172635,0.007458,0.47018,0.361833,0.91015,0.066622,,,1.993039,0.186303,4.552096,0.000303,5.67622,0.031639,3.200073,0.262021,1.37063,1.409488,1.317483,0.032089,1.499487,0.057131,1.346489,0.024788,22.821069,0,0.377334,0.256084,0.647892,1.656352,66.481966,0,3.338331,0.060829,6.219434,0.080205,7.620956,0.121363,1.784484,0.387466,0.801886,0.934511,0,0,0,0,4.419082,0.02882,17.98789,0,0.527325,0.654436,0.754651,2.381354,,,1.347429,0.078613
6.278748,0.022228,7.640927,0.023825,3.147534,0.598524,1.469845,0.609761,1.957169,0.090336,2.256854,0.052407,1.624921,0.27135,5.209446,0.009911,0.474128,0.303212,0.914554,0.08398,,,2.009579,0.184386,4.588749,9.4E-05,5.703253,0.039487,3.217066,0.233537,1.376212,1.337079,1.328649,0.038275,1.511955,0.047602,1.357488,0.018576,22.995952,0,0.380448,0.25391,0.650597,1.613033,67.000436,0,3.364808,0.054065,6.271168,0.084897,7.656891,0.127571,1.794425,0.38702,0.807052,0.900744,0,0,0,0,4.454767,0.023546,18.117092,0,0.531751,0.634542,0.756947,2.320582,,,1.358485,0.099196
6.328931,0.020307,7.678815,0.023858,3.166821,0.568505,1.478035,0.615311,1.972433,0.104343,2.273222,0.039967,1.638304,0.290907,5.246258,0.011581,0.478077,0.258803,0.918959,0.102967,,,2.026119,0.183259,4.625401,2.5E-05,5.730286,0.048268,3.23406,0.213864,1.381794,1.268154,1.339815,0.046633,1.524423,0.037685,1.368488,0.012722,23.170835,0,0.383562,0.239505,0.653302,1.635534,67.518906,0,3.391286,0.044262,6.322903,0.089649,7.692825,0.133557,1.804366,0.389666,0.812218,0.887072,0,0,0,0,4.490453,0.018936,18.246294,0,0.536177,0.619308,0.759243,2.274855,,,1.369541,0.122596
6.379114,0.018606,7.716703,0.02406,3.186108,0.543383,1.486224,0.614943,1.987698,0.122949,2.28959,0.034707,1.651686,0.300617,5.28307,0.011753,0.482026,0.226928,0.923363,0.110425,,,2.042658,0.180809,4.662053,6E-06,5.757319,0.055721,3.251053,0.203397,1.387376,1.207811,1.350981,0.056422,1.536891,0.028247,1.379487,0.008187,23.345718,0,0.386676,0.211683,0.656007,1.707277,68.037377,0,3.417763,0.033179,6.374637,0.094126,7.728759,0.139722,1.814306,0.395884,0.817383,0.896334,0,0,0,0,4.526138,0.015029,18.375496,0,0.540603,0.614305,0.761539,2.227172,,,1.380597,0.147765
6.429297,0.017301,7.75459,0.025215,3.205395,0.52126,1.494413,0.605555,2.002963,0.145031,2.305958,0.037084,1.665068,0.299605,5.319882,0.01033,0.485974,0.204879,0.927767,0.100311,,,2.059198,0.175177,4.698705,1E-06,5.784352,0.059974,3.268046,0.201224,1.392959,1.161279,1.362148,0.066825,1.549358,0.020012,1.390487,0.005469,23.520601,0,0.38979,0.173595,0.658712,1.801476,68.555847,0,3.44424,0.022668,6.426372,0.09808,7.764694,0.146671,1.824247,0.405839,0.822549,0.927193,0,0,0,0,4.561823,0.011793,18.504698,0,0.545029,0.624666,0.763834,2.164038,,,1.391654,0.17295
6.47948,0.01627,7.792478,0.027928,3.224682,0.500372,1.502603,0.589301,2.018228,0.168715,2.322326,0.047267,1.67845,0.288517,5.356693,0.007859,0.489923,0.189989,0.932172,0.076543,,,2.075738,0.165389,4.735358,0,5.811385,0.060354,3.28504,0.205508,1.398541,1.134098,1.373314,0.07706,1.561826,0.013439,1.401487,0.004735,23.695483,0,0.392903,0.131311,0.661418,1.890205,69.074318,0,3.470718,0.014065,6.478106,0.101374,7.800628,0.154995,1.834188,0.418889,0.827714,0.97417,0,0,0,0,4.597508,0.00922,18.6339,0,0.549455,0.653974,0.76613,2.079725,,,1.40271,0.195919
6.529663,0.01524,7.830366,0.032389,3.243969,0.479509,1.510792,0.568841,2.033493,0.191171,2.338694,0.064911,1.691832,0.269548,5.393505,0.005177,0.493871,0.18056,0.936576,0.048958,,,2.092278,0.151667,4.77201,0,5.838418,0.057354,3.302033,0.214095,1.404123,1.130576,1.38448,0.086475,1.574294,0.008699,1.412486,0.00601,23.870366,0,0.396017,0.091345,0.664123,1.951455,69.592788,0,3.497195,0.007904,6.52984,0.103977,7.836563,0.165035,1.844128,0.433451,0.83288,1.028578,0,0,0,0,4.633193,0.00736,18.763102,0,0.553882,0.703142,0.768426,1.978301,,,1.413766,0.214456
6.579846,0.014022,7.868253,0.038223,3.263256,0.458239,1.518982,0.54219,2.048757,0.208837,2.355062,0.088811,1.705215,0.246099,5.430317,0.002966,0.49782,0.176413,0.940981,0.026235,,,2.108817,0.13531,4.808662,0,5.865451,0.052026,3.319026,0.225082,1.409705,1.15131,1.395647,0.094614,1.586762,0.005755,1.423486,0.009245,24.045249,0,0.399131,0.058484,0.666828,1.972928,70.111258,0,3.523672,0.004015,6.581575,0.105934,7.872497,0.176676,1.854069,0.447295,0.838045,1.080086,0,0,0,0,4.668878,0.006284,18.892304,0,0.558308,0.769718,0.770721,1.872519,,,1.424822,0.226969
6.630029,0.012672,7.906141,0.044474,3.282543,0.436872,1.527171,0.502682,2.064022,0.218153,2.37143,0.116623,1.718597,0.22212,5.467129,0.001524,0.501768,0.17886,0.945385,0.011776,,,2.125357,0.11823,4.845314,0,5.892484,0.045484,3.33602,0.237134,1.415287,1.191455,1.406813,0.10123,1.59923,0.004504,1.434486,0.014201,24.220132,0,0.402245,0.034885,0.669533,1.952845,70.629729,0,3.55015,0.001841,6.633309,0.107312,7.908432,0.189255,1.864009,0.458069,0.843211,1.118534,0,0,0,0,4.704563,0.006011,19.021506,0,0.562734,0.847893,0.773017,1.779815,,,1.435878,0.233013
6.680212,0.011502,7.944029,0.049805,3.30183,0.416139,1.53536,0.444893,2.079287,0.21657,2.387798,0.14485,1.731979,0.201307,5.50394,0.000855,0.505717,0.190065,0.949789,0.004428,,,2.141897,0.102373,4.881967,0,5.919517,0.038739,3.353013,0.249488,1.420869,1.241194,1.417979,0.106253,1.611698,0.004897,1.445485,0.020252,24.395015,0,0.405358,0.020516,0.672238,1.89815,71.148199,0,3.576627,0.000761,6.685044,0.108154,7.944366,0.201596,1.87395,0.463765,0.848377,1.135601,0,0,0,0,4.740249,0.006441,19.150708,0,0.56716,0.929297,0.775313,1.716734,,,1.446935,0.233506
6.730395,0.010929,7.981916,0.052888,3.321117,0.396736,1.54355,0.371058,2.094552,0.203416,2.404166,0.169256,1.745361,0.186361,5.540752,0.0009,0.509666,0.211941,0.954194,0.001395,,,2.158437,0.089264,4.918619,0,5.94655,0.032615,3.370006,0.261714,1.426451,1.288681,1.429146,0.109741,1.624165,0.007026,1.456485,0.0263,24.569898,0,0.408472,0.014333,0.674943,1.820274,71.666669,0,3.603105,0.000286,6.736778,0.108434,7.980301,0.212186,1.883891,0.46293,0.853542,1.126049,0,0,0,0,4.775934,0.007331,19.27991,0,0.571586,1.004376,0.777609,1.693679,,,1.457991,0.230572
6.780578,0.011237,8.019804,0.052879,3.340404,0.378921,1.551739,0.291755,2.109817,0.180207,2.420534,0.185711,1.758743,0.178511,5.577564,0.001744,0.513614,0.244916,0.958598,0.000368,,,2.174976,0.079814,4.955271,0,5.973583,0.02751,3.386999,0.273368,1.432033,1.324259,1.440312,0.111831,1.636633,0.011117,1.467485,0.030956,24.744781,0,0.411586,0.015458,0.677649,1.729343,72.18514,0,3.629582,0.000105,6.788512,0.108051,8.016235,0.21947,1.893831,0.454663,0.858708,1.088497,0,0,0,0,4.811619,0.008331,19.409112,0,0.576012,1.063997,0.779904,1.711697,,,1.469047,0.227047
6.830761,0.01238,8.057692,0.049758,3.359691,0.362406,1.559928,0.220218,2.125081,0.150265,2.436902,0.191206,1.772126,0.177421,5.614376,0.003644,0.517563,0.286994,0.963003,8.1E-05,,,2.191516,0.074363,4.991924,0,6.000616,0.023246,3.403993,0.283701,1.437615,1.343901,1.451478,0.112703,1.649101,0.017454,1.478484,0.032989,24.919664,0,0.4147,0.023812,0.680354,1.629364,72.70361,0,3.656059,6.1E-05,6.840247,0.106848,8.052169,0.222193,1.903772,0.438576,0.863873,1.02582,0,0,0,0,4.847304,0.009071,19.538313,0,0.580439,1.100921,0.7822,1.762227,,,1.480103,0.225805
6.880944,0.013938,8.09558,0.044399,3.378978,0.346594,1.568118,0.165372,2.140346,0.117774,2.45327,0.184682,1.785508,0.181449,5.651187,0.006861,0.521511,0.333545,0.967407,1.5E-05,,,2.208056,0.072826,5.028576,0,6.027648,0.019292,3.420986,0.291571,1.443197,1.350036,1.462644,0.112577,1.661569,0.026245,1.489484,0.031825,25.094547,0,0.417814,0.040051,0.683059,1.517487,73.22208,0,3.682537,0.000104,6.891981,0.104663,8.088104,0.2197,1.913713,0.414877,0.869039,0.945239,0,0,0,0,4.882989,0.009264,19.667515,0,0.584865,1.110889,0.784496,1.829686,,,1.49116,0.22911
6.931127,0.01528,8.133467,0.038325,3.398266,0.331044,1.576307,0.12872,2.155611,0.086689,2.469638,0.167324,1.79889,0.188179,5.687999,0.011329,0.52546,0.377985,0.971811,2E-06,,,2.224596,0.074814,5.065228,0,6.054681,0.015253,3.437979,0.295641,1.448779,1.349237,1.473811,0.111719,1.674037,0.037481,1.500484,0.027804,25.269429,0,0.420927,0.064887,0.685764,1.38847,73.740551,0,3.709014,0.000259,6.943716,0.101388,8.124038,0.212133,1.923653,0.384563,0.874204,0.857824,0,0,0,0,4.918674,0.008788,19.796717,0,0.589291,1.093181,0.786792,1.895871,,,1.502216,0.238115
6.98131,0.015861,8.171355,0.03325,3.417553,0.315873,1.584497,0.105967,2.170876,0.059893,2.486006,0.142195,1.812272,0.195045,5.724811,0.016355,0.529408,0.413247,0.976216,0,,,2.241135,0.079664,5.10188,0,6.081714,0.011208,3.454973,0.294843,1.454361,1.347979,1.484977,0.110456,1.686505,0.050849,1.511483,0.022041,25.444312,0,0.424041,0.098115,0.688469,1.241691,74.259021,0,3.735491,0.000619,6.99545,0.097027,8.159973,0.200443,1.933594,0.349572,0.87937,0.776994,0,0,0,0,4.95436,0.00771,19.925919,0,0.593717,1.050643,0.789087,1.944666,,,1.513272,0.252618
7.031493,0.015491,8.209243,0.030552,3.43684,0.301846,1.592686,0.090751,2.186141,0.038836,2.502375,0.113341,1.825654,0.199874,5.761623,0.020649,0.533357,0.433581,0.98062,0,,,2.257675,0.086395,5.138533,2E-06,6.108747,0.007671,3.471966,0.288966,1.459943,1.348818,1.496143,0.109176,1.698972,0.065765,1.522483,0.015971,25.619195,0,0.427155,0.137771,0.691174,1.085639,74.777491,0,3.761969,0.001333,7.047185,0.091722,8.195907,0.186218,1.943535,0.312674,0.884536,0.715781,0,0,0,0,4.990045,0.006245,20.055121,0,0.598143,0.989162,0.791383,1.965631,,,1.524328,0.271079
7.081676,0.014414,8.24713,0.030855,3.456127,0.290014,1.600875,0.077868,2.201406,0.023651,2.518743,0.084733,1.839037,0.201255,5.798434,0.022816,0.537306,0.436074,0.985025,0,,,2.274215,0.093708,5.175185,1E-05,6.13578,0.0053,3.488959,0.279115,1.465525,1.349083,1.50731,0.10833,1.71144,0.081529,1.533482,0.010874,25.794078,0,0.430269,0.179898,0.69388,0.936244,75.295962,0,3.788446,0.002582,7.098919,0.08576,8.231842,0.171354,1.953475,0.277052,0.889701,0.683335,0,0,0,0,5.02573,0.004666,20.184323,0,0.602569,0.916634,0.793679,1.955527,,,1.535384,0.290879
7.131859,0.013153,8.285018,0.033844,3.475414,0.281082,1.609065,0.064962,2.21667,0.01359,2.535111,0.059411,1.852419,0.198643,5.835246,0.022104,0.541254,0.421343,0.989429,0,,,2.290755,0.100114,5.211837,4.4E-05,6.162813,0.004676,3.505952,0.267827,1.471108,1.342548,1.518476,0.108421,1.723908,0.097594,1.544482,0.007612,25.968961,0,0.433383,0.219121,0.696585,0.80982,75.814432,0,3.814923,0.00449,7.150653,0.079533,8.267776,0.157654,1.963416,0.245651,0.894867,0.681893,0,0,0,0,5.061415,0.003215,20.313525,0,0.606996,0.841527,0.795975,1.917599,,,1.546441,0.308776
7.182042,0.012213,8.322906,0.038383,3.494701,0.274813,1.617254,0.052741,2.231935,0.007528,2.551479,0.039069,1.865801,0.192241,5.872058,0.018881,0.545203,0.39317,0.993833,0,,,2.307294,0.104214,5.248489,0.000169,6.189846,0.006249,3.522946,0.258705,1.47669,1.322805,1.529642,0.110002,1.736376,0.113825,1.555482,0.006643,26.143844,0,0.436496,0.2499,0.69929,0.715334,76.332902,0,3.841401,0.007012,7.202388,0.073482,8.303711,0.146457,1.973356,0.220513,0.900032,0.705693,0,0,0,0,5.0971,0.002043,20.442727,0,0.611422,0.771281,0.79827,1.859147,,,1.557497,0.321449
7.232225,0.011855,8.360793,0.042913,3.513988,0.269821,1.625444,0.043942,2.2472,0.004395,2.567847,0.024095,1.879183,0.182722,5.90887,0.014491,0.549151,0.357238,0.998238,0,,,2.323834,0.105057,5.285142,0.000553,6.216879,0.01029,3.539939,0.255588,1.482272,1.286258,1.540809,0.113659,1.748844,0.13064,1.566481,0.008164,26.318727,0,0.43961,0.267899,0.701995,0.650997,76.851373,0,3.867878,0.009835,7.254122,0.068025,8.339645,0.138388,1.983297,0.202308,0.905198,0.742677,0,0,0,0,5.132785,0.001197,20.571929,0,0.615848,0.710914,0.800566,1.788403,,,1.568553,0.326056
7.282408,0.012028,8.398681,0.045988,3.533275,0.263918,1.633633,0.041465,2.262465,0.00345,2.584215,0.013936,1.892565,0.170924,5.945681,0.010584,0.5531,0.319491,1.002642,0,,,2.340374,0.102437,5.321794,0.001539,6.243912,0.016701,3.556932,0.261474,1.487854,1.23329,1.551975,0.119981,1.761312,0.148913,1.577481,0.012211,26.49361,0,0.442724,0.270924,0.7047,0.606866,77.369843,0,3.894356,0.012398,7.305857,0.063492,8.37558,0.13329,1.993238,0.190223,0.910363,0.778591,0,0,0,0,5.16847,0.000646,20.701131,0,0.620274,0.662226,0.802862,1.711872,,,1.579609,0.320706
7.332591,0.012482,8.436569,0.046762,3.552562,0.254891,1.641822,0.046545,2.27773,0.004414,2.600583,0.007559,1.905948,0.157619,5.982493,0.008373,0.557048,0.284703,1.007047,0,,,2.356914,0.096977,5.358446,0.003654,6.270945,0.024767,3.573926,0.277473,1.493436,1.167539,1.563141,0.129498,1.773779,0.169615,1.588481,0.01861,26.668493,0,0.445838,0.259145,0.707405,0.571169,77.888313,0,3.920833,0.014065,7.357591,0.060077,8.411514,0.130352,2.003178,0.182264,0.915529,0.801866,0,0,0,0,5.204156,0.000322,20.830333,0,0.6247,0.623845,0.805158,1.63299,,,1.590666,0.304782
7.382774,0.012943,8.474456,0.045206,3.571849,0.241361,1.650012,0.057806,2.292994,0.007489,2.616951,0.003845,1.91933,0.143429,6.019305,0.008196,0.560997,0.255722,1.011451,0,,,2.373453,0.089964,5.395098,0.007393,6.297978,0.033136,3.590919,0.302155,1.499018,1.094293,1.574308,0.142565,1.786247,0.193292,1.59948,0.026835,26.843375,0,0.448952,0.234736,0.710111,0.53613,78.406784,0,3.94731,0.014417,7.409325,0.057817,8.447448,0.128385,2.013119,0.175922,0.920695,0.807229,0,0,0,0,5.239841,0.000148,20.959535,0,0.629127,0.592106,0.807453,1.552417,,,1.601722,0.279055
7.432957,0.013244,8.512344,0.041971,3.591136,0.223368,1.658201,0.071612,2.308259,0.013282,2.633319,0.001834,1.932712,0.128894,6.056117,0.009498,0.564946,0.233515,1.015855,0,,,2.389993,0.082976,5.431751,0.01275,6.325011,0.040209,3.607912,0.33155,1.5046,1.019134,1.585474,0.159224,1.798715,0.219554,1.61048,0.035939,27.018258,0,0.452065,0.201272,0.712816,0.50029,78.925254,0,3.973788,0.013485,7.46106,0.056592,8.483383,0.126163,2.02306,0.168997,0.92586,0.796561,0,0,0,0,5.275526,6.3E-05,21.088737,0,0.633553,0.562467,0.809749,1.469559,,,1.612778,0.24558
7.48314,0.013377,8.550232,0.037966,3.610423,0.202443,1.666391,0.083394,2.323524,0.022626,2.649687,0.00082,1.946094,0.11462,6.092928,0.011148,0.568894,0.217801,1.02026,0,,,2.406533,0.077442,5.468403,0.018739,6.352044,0.044743,3.624906,0.35985,1.510182,0.947227,1.59664,0.179077,1.811183,0.246816,1.62148,0.044658,27.193141,0,0.455179,0.163125,0.715521,0.466986,79.443724,0,4.000265,0.011793,7.512794,0.05616,8.519317,0.122741,2.033,0.160268,0.931026,0.776847,0,0,0,0,5.311211,2.4E-05,21.217939,0,0.637979,0.531004,0.812045,1.384456,,,1.623834,0.207363
7.533323,0.013462,8.588119,0.033895,3.62971,0.181198,1.67458,0.089241,2.338789,0.036276,2.666055,0.000344,1.959476,0.101405,6.12974,0.011982,0.572843,0.207861,1.024664,0,,,2.423073,0.074295,5.505055,0.023475,6.379077,0.046241,3.641899,0.380703,1.515764,0.882829,1.607806,0.201213,1.823651,0.27245,1.632479,0.051693,27.368024,0,0.458293,0.124921,0.718226,0.440961,79.962195,0,4.026742,0.010156,7.564529,0.056196,8.555252,0.117673,2.042941,0.149734,0.936191,0.756399,0,0,0,0,5.346896,9E-06,21.347141,0,0.642405,0.495534,0.814341,1.299037,,,1.63489,0.16786
7.583506,0.013662,8.626007,0.030011,3.648997,0.162608,1.682769,0.087096,2.354054,0.054493,2.682423,0.000135,1.972859,0.090255,6.166552,0.011343,0.576791,0.203132,1.029069,0,,,2.439612,0.073825,5.541707,0.025063,6.40611,0.044856,3.658892,0.388708,1.521346,0.828508,1.618973,0.224236,1.836119,0.293348,1.643479,0.056047,27.542907,0,0.461407,0.091046,0.720931,0.425583,80.480665,0,4.05322,0.00933,7.616263,0.056353,8.591186,0.111071,2.052882,0.138322,0.941357,0.741187,0,0,0,0,5.382581,3E-06,21.476342,0,0.646831,0.456092,0.816636,1.217131,,,1.645947,0.130403
7.633689,0.014078,8.663895,0.026206,3.668284,0.149269,1.690959,0.07723,2.369318,0.076627,2.698791,5E-05,1.986241,0.08225,6.203364,0.009341,0.58074,0.20337,1.033473,0,,,2.456152,0.075742,5.57836,0.022807,6.433143,0.041042,3.675885,0.380715,1.526928,0.7842,1.630139,0.2464,1.848586,0.306721,1.654478,0.057301,27.71779,0,0.46452,0.065298,0.723636,0.421895,80.999135,0,4.079697,0.009691,7.667997,0.056312,8.627121,0.103524,2.062822,0.127241,0.946522,0.732814,0,0,0,0,5.418266,1E-06,21.605544,0,0.651257,0.414695,0.818932,1.143288,,,1.657003,0.097692
7.683872,0.014648,8.701783,0.02232,3.687571,0.14282,1.699148,0.061967,2.384583,0.100842,2.715159,1.7E-05,1.999623,0.078305,6.240175,0.006667,0.584688,0.208399,1.037877,0,,,2.472692,0.079404,5.615012,0.017689,6.460176,0.035326,3.692879,0.356542,1.53251,0.74692,1.641305,0.265845,1.861054,0.310852,1.665478,0.055731,27.892673,0,0.467634,0.050792,0.726342,0.429007,81.517606,0,4.106174,0.011076,7.719732,0.055831,8.663055,0.0959,2.072763,0.117325,0.951688,0.728627,0,0,0,0,5.453952,0,21.734746,0,0.655684,0.374569,0.821228,1.081077,,,1.668059,0.071438
7.734055,0.015124,8.73967,0.018431,3.706858,0.143658,1.707337,0.044761,2.399848,0.124196,2.731527,6E-06,2.013005,0.078897,6.276987,0.00412,0.588637,0.217668,1.042282,0,,,2.489232,0.084118,5.651664,0.011693,6.487209,0.028349,3.709872,0.318916,1.538092,0.711797,1.652472,0.280859,1.873522,0.305541,1.676478,0.052252,28.067556,0,0.470748,0.050088,0.729047,0.444507,82.036076,0,4.132652,0.012848,7.771466,0.05478,8.69899,0.089088,2.082703,0.108698,0.956854,0.723431,0,0,0,0,5.489637,0,21.863948,2E-06,0.66011,0.339104,0.823523,1.031757,,,1.679115,0.052249
7.784239,0.015157,8.777558,0.014903,3.726145,0.150932,1.715527,0.028947,2.415113,0.143145,2.747895,2E-06,2.026387,0.08388,6.313799,0.002203,0.592585,0.229875,1.046686,0,,,2.505771,0.089382,5.688317,0.006588,6.514242,0.020966,3.726865,0.272676,1.543674,0.674227,1.663638,0.290136,1.88599,0.292116,1.687477,0.048149,28.242439,0,0.473862,0.065181,0.731752,0.464224,82.554546,0,4.159129,0.014175,7.823201,0.053148,8.734924,0.083758,2.092644,0.100866,0.962019,0.711711,0,0,0,0,5.525322,0,21.99315,1.7E-05,0.664536,0.310837,0.825819,0.99394,,,1.690172,0.039717
7.834422,0.014449,8.815446,0.012199,3.745433,0.162774,1.723716,0.016672,2.430378,0.154398,2.764263,1E-06,2.03977,0.092445,6.350611,0.001019,0.596534,0.242863,1.051091,0,,,2.522311,0.095002,5.724969,0.003163,6.541274,0.014128,3.743859,0.223531,1.549256,0.632056,1.674804,0.292966,1.898458,0.273063,1.698477,0.044624,28.417321,0,0.476976,0.096952,0.734457,0.481968,83.073017,0,4.185607,0.014376,7.874935,0.051046,8.770858,0.080178,2.102585,0.093072,0.967185,0.689479,0,0,0,0,5.561007,0,22.122352,9.4E-05,0.668962,0.290758,0.828115,0.964312,,,1.701228,0.032671
7.884605,0.012906,8.853333,0.010604,3.76472,0.176669,1.731906,0.008513,2.445642,0.155853,2.780631,1E-06,2.053152,0.103262,6.387422,0.000408,0.600483,0.253853,1.055495,0,,,2.538851,0.101028,5.761621,0.001295,6.568307,0.008593,3.760852,0.176749,1.554839,0.586659,1.685971,0.289326,1.910926,0.25146,1.709477,0.042289,28.592204,0,0.480089,0.143926,0.737162,0.490387,83.591487,0,4.212084,0.013213,7.92667,0.048678,8.806793,0.078154,2.112525,0.084684,0.97235,0.6553,0,0,0,0,5.596692,0,22.251554,0.000374,0.673388,0.278101,0.830411,0.938976,,,1.712284,0.029507
7.934788,0.010692,8.891221,0.010041,3.784007,0.189847,1.740095,0.00384,2.460907,0.147231,2.796999,2E-06,2.066534,0.11475,6.424234,0.000141,0.604431,0.259945,1.059899,0,,,2.555391,0.107543,5.798273,0.000454,6.59534,0.004684,3.777845,0.136181,1.560421,0.542503,1.697137,0.279872,1.923393,0.230395,1.720476,0.04089,28.767087,0,0.483203,0.200907,0.739867,0.483225,84.109957,0,4.238561,0.010941,7.978404,0.046304,8.842727,0.07708,2.122466,0.075413,0.977516,0.610481,0,0,0,0,5.632377,0,22.380756,0.001108,0.677814,0.27069,0.832706,0.914767,,,1.72334,0.028521
7.984971,0.00816,8.929109,0.010084,3.803294,0.199668,1.748284,0.001527,2.476172,0.130176,2.813367,6E-06,2.079916,0.125384,6.461046,4.2E-05,0.60838,0.258764,1.064304,0,,,2.57193,0.114392,5.834926,0.000147,6.622373,0.002276,3.794838,0.103818,1.566003,0.505622,1.708303,0.265847,1.935861,0.212508,1.731476,0.039464,28.94197,0,0.486317,0.25859,0.742572,0.457786,84.628428,0,4.265039,0.008146,8.030138,0.044197,8.878662,0.076103,2.132407,0.065327,0.982681,0.558528,0,0,0,0,5.668063,0,22.509958,0.00244,0.682241,0.265707,0.835002,0.890044,,,1.734396,0.028206
8.035154,0.005712,8.966996,0.010156,3.822581,0.20397,1.756474,0.000543,2.491437,0.10775,2.829735,1.9E-05,2.093298,0.133948,6.497858,1.1E-05,0.612328,0.24905,1.068708,0,,,2.58847,0.120985,5.871578,8.5E-05,6.649406,0.000983,3.811832,0.079892,1.571585,0.481757,1.719469,0.248915,1.948329,0.199696,1.742476,0.036897,29.116853,0,0.489431,0.305096,0.745278,0.415927,85.146898,0,4.291516,0.005449,8.081873,0.042594,8.914596,0.074361,2.142347,0.054761,0.987847,0.504019,0,0,0,0,5.703748,0,22.63916,0.003989,0.686667,0.260592,0.837298,0.864746,,,1.745453,0.027465
8.085337,0.003655,9.004884,0.009779,3.841868,0.201414,1.764663,0.000208,2.506702,0.083563,2.846104,5.2E-05,2.106681,0.139663,6.534669,2E-06,0.616277,0.231049,1.073113,0,,,2.60501,0.126305,5.90823,0.000184,6.676439,0.000376,3.828825,0.063348,1.577167,0.474704,1.730636,0.230971,1.960797,0.192968,1.753475,0.032562,29.291736,0,0.492545,0.329403,0.747983,0.362889,85.665368,0,4.317993,0.003273,8.133607,0.041662,8.950531,0.071218,2.152288,0.044194,0.993013,0.451283,0,0,0,0,5.739433,0,22.768362,0.004841,0.691093,0.253727,0.839594,0.839773,,,1.756509,0.025707
8.13552,0.002134,9.042772,0.00875,3.861155,0.191788,1.772853,0.000208,2.521966,0.060879,2.862472,0.000136,2.120063,0.142177,6.571481,0,0.620225,0.206563,1.077517,0,,,2.62155,0.12913,5.944882,0.000524,6.703472,0.000127,3.845818,0.05245,1.582749,0.485109,1.741802,0.213914,1.973265,0.192431,1.764475,0.026642,29.466619,0,0.495658,0.325299,0.750688,0.304907,86.183839,0,4.344471,0.001765,8.185342,0.041469,8.986465,0.066433,2.162229,0.034156,0.998178,0.403401,0,0,0,0,5.775118,0,22.897564,0.004361,0.695519,0.244657,0.841889,0.81593,,,1.767565,0.022837
8.185703,0.001135,9.080659,0.007175,3.880442,0.176184,1.781042,0.00054,2.537231,0.042027,2.87884,0.000333,2.133445,0.14147,6.608293,0,0.624174,0.178634,1.081921,0,,,2.638089,0.12841,5.981535,0.001323,6.730505,3.8E-05,3.862812,0.045321,1.588331,0.50984,1.752968,0.199412,1.985732,0.197389,1.775474,0.019992,29.641502,0,0.498772,0.293827,0.753393,0.247233,86.702309,0,4.370948,0.000855,8.237076,0.041969,9.0224,0.060228,2.172169,0.025144,1.003344,0.361979,0,0,0,0,5.810803,0,23.026766,0.002916,0.699945,0.233818,0.844185,0.792802,,,1.778621,0.019136
8.235886,0.000549,9.118547,0.005357,3.899729,0.156908,1.789231,0.001501,2.552496,0.028241,2.895208,0.000768,2.146827,0.137728,6.645105,0,0.628123,0.150914,1.086326,0,,,2.654629,0.12364,6.018187,0.002851,6.757538,1E-05,3.879805,0.040335,1.593913,0.542114,1.764135,0.188666,1.9982,0.206529,1.786474,0.013674,29.816385,0,0.501886,0.242841,0.756098,0.193589,87.220779,0,4.397425,0.000372,8.28881,0.043013,9.058334,0.053228,2.18211,0.017538,1.008509,0.327687,0,0,0,0,5.846488,0,23.155968,0.001448,0.704372,0.222024,0.846481,0.768042,,,1.789678,0.015081
8.286069,0.000244,9.156435,0.003632,3.919016,0.137071,1.797421,0.003707,2.567761,0.019881,2.911576,0.001662,2.160209,0.131253,6.681916,0,0.632071,0.126886,1.09073,0,,,2.671169,0.115065,6.054839,0.005237,6.784571,2E-06,3.896798,0.036327,1.599495,0.572613,1.775301,0.1822,2.010668,0.21814,1.797474,0.008497,29.991267,0,0.505,0.183915,0.758803,0.146743,87.73925,0,4.423903,0.000145,8.340545,0.044365,9.094268,0.046292,2.19205,0.011538,1.013675,0.30097,0,0,0,0,5.882173,0,23.28517,0.000534,0.708798,0.210043,0.848777,0.737491,,,1.800734,0.01117
8.336252,0.000109,9.194322,0.002233,3.938303,0.119909,1.80561,0.008019,2.583026,0.016842,2.927944,0.003386,2.173592,0.122433,6.718728,0,0.63602,0.109164,1.095135,0,,,2.687709,0.103643,6.091491,0.0082,6.811604,0,3.913791,0.03266,1.605077,0.591564,1.786467,0.179725,2.023136,0.230316,1.808473,0.004788,30.16615,0,0.508114,0.128316,0.761509,0.109219,88.25772,0,4.45038,5.1E-05,8.392279,0.045732,9.130203,0.040296,2.201991,0.007134,1.01884,0.282262,0,0,0,0,5.917859,1E-06,23.414371,0.000146,0.713224,0.198519,0.851072,0.696294,,,1.81179,0.007786
8.386435,7.4E-05,9.23221,0.001244,3.95759,0.108031,1.8138,0.015177,2.59829,0.018923,2.944312,0.006491,2.186974,0.111751,6.75554,0,0.639968,0.099073,1.099539,0,,,2.704248,0.090792,6.128144,0.010943,6.838637,0,3.930785,0.029181,1.610659,0.591368,1.797634,0.180149,2.035604,0.241096,1.819473,0.002445,30.341033,0,0.511227,0.08399,0.764214,0.083372,88.77619,0,4.476857,1.6E-05,8.444014,0.046809,9.166137,0.035925,2.211932,0.004142,1.024006,0.271432,0,0,0,0,5.953544,2E-06,23.543573,3E-05,0.71765,0.18825,0.853368,0.640708,,,1.822846,0.005145
8.436618,0.000116,9.270098,0.000629,3.976877,0.102835,1.821989,0.025126,2.613555,0.026025,2.96068,0.011716,2.200356,0.099796,6.792352,0,0.643917,0.096616,1.103943,0,,,2.720788,0.078035,6.164796,0.012446,6.86567,0,3.947778,0.026082,1.616241,0.568816,1.8088,0.181762,2.048072,0.24856,1.830473,0.001131,30.515916,0,0.514341,0.054613,0.766919,0.070782,89.294661,0,4.503335,5E-06,8.495748,0.047317,9.202072,0.033514,2.221872,0.00228,1.029172,0.266921,0,0,0,0,5.989229,6E-06,23.672775,4E-06,0.722076,0.180593,0.855664,0.569879,,,1.833902,0.003311
8.486801,0.000257,9.307986,0.000289,3.996164,0.104245,1.830178,0.03639,2.62882,0.038108,2.977048,0.019921,2.213738,0.087252,6.829163,0,0.647865,0.100796,1.108348,0,,,2.737328,0.066679,6.201448,0.012066,6.892703,0,3.964771,0.023695,1.621823,0.525883,1.819966,0.182604,2.060539,0.250947,1.841472,0.000477,30.690799,0,0.517455,0.040385,0.769624,0.071375,89.813131,0,4.529812,5E-06,8.547482,0.047043,9.238006,0.032997,2.231813,0.001257,1.034337,0.265384,0,0,0,0,6.024914,1.7E-05,23.801977,1E-06,0.726502,0.177671,0.85796,0.48676,,,1.844959,0.002251
8.536984,0.000555,9.345873,0.000124,4.015451,0.11084,1.838368,0.046105,2.644085,0.054967,2.993416,0.031925,2.22712,0.074842,6.865975,0,0.651814,0.110141,1.112752,0,,,2.753868,0.057624,6.238101,0.009969,6.919736,0,3.981765,0.022268,1.627405,0.468587,1.831132,0.180922,2.073007,0.246888,1.852472,0.000193,30.865682,0,0.520569,0.039469,0.772329,0.0828,90.331601,0,4.55629,1.3E-05,8.599217,0.045866,9.273941,0.033946,2.241754,0.000847,1.039503,0.262362,0,0,0,0,6.060599,4.4E-05,23.931179,0,0.730929,0.182159,0.860255,0.397727,,,1.856015,0.001911
8.587167,0.001094,9.383761,6E-05,4.034738,0.120267,1.846557,0.0511,2.65935,0.075936,3.009784,0.048248,2.240503,0.063249,6.902787,0,0.655763,0.123207,1.117157,0,,,2.770407,0.051325,6.274753,0.00702,6.946769,0,3.998758,0.021811,1.632988,0.404489,1.842299,0.175602,2.085475,0.235722,1.863472,0.000106,31.040565,0,0.523682,0.049074,0.775034,0.100458,90.850072,0,4.582767,4.3E-05,8.650951,0.043768,9.309875,0.035696,2.251694,0.000939,1.044668,0.253767,0,0,0,0,6.096284,0.000107,24.060381,0,0.735355,0.196623,0.862551,0.311018,,,1.867071,0.002266
8.63735,0.001954,9.421649,5.9E-05,4.054025,0.129802,1.854746,0.049547,2.674615,0.099665,3.026152,0.068804,2.253885,0.053035,6.939599,0,0.659711,0.138845,1.121561,0,,,2.786947,0.047847,6.311405,0.004214,6.973802,2E-06,4.015751,0.022058,1.63857,0.340142,1.853465,0.166411,2.097943,0.217815,1.874471,0.000153,31.215448,0,0.526796,0.065864,0.77774,0.118404,91.368542,0,4.609244,0.000129,8.702686,0.040829,9.34581,0.037509,2.261635,0.001548,1.049834,0.237393,0,0,0,0,6.13197,0.00024,24.189583,0,0.739781,0.222634,0.864847,0.234638,,,1.878127,0.003342
8.687533,0.003161,9.459536,0.000122,4.073312,0.13691,1.862936,0.042041,2.689879,0.124083,3.04252,0.092642,2.267267,0.044572,6.97641,2E-06,0.66366,0.156161,1.125966,0,,,2.803487,0.046943,6.348057,0.002156,7.000835,9E-06,4.032745,0.02258,1.644152,0.27975,1.864631,0.153987,2.110411,0.194694,1.885471,0.00037,31.390331,0,0.52991,0.086041,0.780445,0.131037,91.887012,0,4.635722,0.000353,8.75442,0.037211,9.381744,0.038741,2.271576,0.002803,1.054999,0.213641,0,0,0,0,6.167655,0.000498,24.318785,0,0.744207,0.259937,0.867143,0.174534,,,1.889184,0.005193
8.737716,0.004643,9.497424,0.000284,4.0926,0.139698,1.871125,0.03126,2.705144,0.146612,3.058888,0.117853,2.280649,0.038001,7.013222,7E-06,0.667608,0.174213,1.13037,3E-06,,,2.820027,0.048113,6.38471,0.000942,7.027868,3.5E-05,4.049738,0.022985,1.649734,0.22538,1.875798,0.13956,2.122879,0.168835,1.89647,0.000897,31.565213,0,0.533024,0.105671,0.78315,0.135049,92.405483,0,4.662199,0.000868,8.806154,0.033127,9.417679,0.038954,2.281516,0.004896,1.060165,0.185188,0,0,0,0,6.20334,0.000951,24.447987,0,0.748633,0.305969,0.869438,0.13354,,,1.90024,0.007849
8.787899,0.006223,9.535312,0.00062,4.111887,0.137193,1.879315,0.020525,2.720409,0.164585,3.075256,0.141734,2.294031,0.033223,7.050034,2.9E-05,0.671557,0.191655,1.134774,2E-05,,,2.836566,0.050621,6.421362,0.000359,7.054901,0.000115,4.066731,0.023079,1.655316,0.178064,1.886964,0.124532,2.135346,0.143109,1.90747,0.001991,31.740096,0,0.536138,0.121489,0.785855,0.130715,92.923953,0,4.688676,0.001924,8.857889,0.028809,9.453613,0.037964,2.291457,0.007997,1.065331,0.155894,0,0,0,0,6.239025,0.001675,24.577189,0,0.753059,0.355897,0.871734,0.111239,,,1.911296,0.01124
8.838082,0.007664,9.573199,0.001229,4.131174,0.129419,1.887504,0.012369,2.735674,0.175766,3.091624,0.161236,2.307414,0.029931,7.086846,0.000102,0.675505,0.206555,1.139179,0.000103,,,2.853106,0.053536,6.458014,0.00015,7.081933,0.000332,4.083724,0.022917,1.660898,0.138783,1.89813,0.110065,2.147814,0.120049,1.91847,0.004003,31.914979,0,0.539251,0.131842,0.78856,0.121749,93.442423,0,4.715154,0.003843,8.909623,0.024479,9.489547,0.03582,2.301397,0.012136,1.070496,0.129518,0,0,0,0,6.27471,0.002721,24.706391,0,0.757486,0.403198,0.87403,0.104507,,,1.922352,0.015138
8.888265,0.008772,9.611087,0.002208,4.150461,0.117273,1.895693,0.008042,2.750939,0.178796,3.107992,0.173589,2.320796,0.027668,7.123657,0.000306,0.679454,0.216562,1.143583,0.000453,,,2.869646,0.055835,6.494666,0.000171,7.108966,0.000844,4.100718,0.022701,1.66648,0.108634,1.909297,0.096816,2.160282,0.101209,1.929469,0.007287,32.089862,0,0.542365,0.137081,0.791265,0.113586,93.960894,0,4.741631,0.00692,8.961358,0.020328,9.525482,0.032732,2.311338,0.017089,1.075662,0.108694,0,0,0,0,6.310395,0.004075,24.835593,0,0.761912,0.440725,0.876325,0.108432,,,1.933408,0.019135
8.938448,0.009473,9.648975,0.003596,4.169748,0.102212,1.903883,0.007901,2.766203,0.17344,3.12436,0.176948,2.334178,0.02592,7.160469,0.000796,0.683403,0.219402,1.147988,0.001673,,,2.886185,0.056574,6.531319,0.000437,7.135999,0.001885,4.117711,0.022591,1.672062,0.088234,1.920463,0.084904,2.17275,0.086865,1.940469,0.012005,32.264745,0,0.545479,0.138959,0.793971,0.110801,94.479364,0,4.768108,0.011237,9.013092,0.016502,9.561416,0.028993,2.321279,0.022322,1.080827,0.094357,0,0,0,0,6.34608,0.005627,24.964795,0,0.766338,0.462044,0.878621,0.117356,,,1.944465,0.02269
8.988631,0.009816,9.686862,0.005306,4.189035,0.085867,1.912072,0.011956,2.781468,0.16058,3.140728,0.170831,2.34756,0.024218,7.197281,0.001793,0.687351,0.213535,1.152392,0.005176,,,2.902725,0.055101,6.567971,0.001124,7.163032,0.003696,4.134704,0.022553,1.677644,0.076907,1.931629,0.07406,2.185218,0.076166,1.951469,0.0179,32.439628,0,0.548593,0.139242,0.796676,0.114914,94.997834,0,4.794586,0.016458,9.064827,0.013095,9.597351,0.024907,2.331219,0.027049,1.085993,0.085691,0,0,0,0,6.381766,0.007163,25.093997,1E-06,0.770764,0.462784,0.880917,0.125915,,,1.955521,0.025234
9.038814,0.009898,9.72475,0.007095,4.208322,0.069685,1.920262,0.019883,2.796733,0.141973,3.157096,0.15623,2.360942,0.022226,7.234093,0.003495,0.6913,0.198708,1.156796,0.013408,,,2.919265,0.051218,6.604623,0.002494,7.190065,0.006362,4.151698,0.022331,1.683226,0.072325,1.942795,0.063881,2.197686,0.067637,1.962468,0.024154,32.614511,0,0.551707,0.138404,0.799381,0.12364,95.516305,0,4.821063,0.021744,9.116561,0.010157,9.633285,0.020749,2.34116,0.030403,1.091158,0.080551,0,0,0,0,6.417451,0.008407,25.223198,9E-06,0.77519,0.441639,0.883213,0.129928,,,1.966577,0.02632
9.088997,0.009755,9.762638,0.008595,4.227609,0.054721,1.928451,0.030511,2.811998,0.119871,3.173464,0.135349,2.374325,0.019794,7.270904,0.005894,0.695248,0.176154,1.161201,0.029097,,,2.935805,0.045222,6.641275,0.004723,7.217098,0.009618,4.168691,0.021563,1.688808,0.070943,1.953962,0.054064,2.210153,0.0598,1.973468,0.029498,32.789394,0,0.55482,0.135276,0.802086,0.13197,96.034775,0,4.847541,0.025919,9.168295,0.007697,9.66922,0.016743,2.351101,0.0317,1.096324,0.076269,0,0,0,0,6.453136,0.009098,25.3524,5.3E-05,0.779616,0.400723,0.885508,0.127034,,,1.977633,0.025746
9.13918,0.009328,9.800525,0.009435,4.246896,0.04159,1.93664,0.041389,2.827263,0.096613,3.189832,0.111069,2.387707,0.016959,7.307716,0.008602,0.699197,0.148356,1.165605,0.05289,,,2.952344,0.037812,6.677928,0.007623,7.244131,0.012766,4.185684,0.019971,1.69439,0.069109,1.965128,0.044538,2.222621,0.051674,1.984468,0.032603,32.964277,0,0.557934,0.127892,0.804791,0.134494,96.553245,0,4.874018,0.027876,9.22003,0.005696,9.705154,0.013063,2.361041,0.030659,1.10149,0.070587,0,0,0,0,6.488821,0.009078,25.481602,0.000237,0.784043,0.345115,0.887804,0.116903,,,1.98869,0.02362
9.189363,0.008521,9.838413,0.009385,4.266183,0.030546,1.94483,0.049213,2.842527,0.074263,3.206201,0.086309,2.401089,0.013896,7.344528,0.010862,0.703145,0.118457,1.17001,0.08053,,,2.968884,0.029881,6.71458,0.010487,7.271164,0.014881,4.202677,0.017512,1.699972,0.064282,1.976294,0.035463,2.235089,0.042977,1.995467,0.032612,33.139159,0,0.561048,0.114936,0.807496,0.127823,97.071716,0,4.900495,0.027052,9.271764,0.004112,9.741089,0.009829,2.370982,0.027506,1.106655,0.062366,0,0,0,0,6.524506,0.008351,25.610804,0.00078,0.788469,0.281705,0.8901,0.100961,,,1.999746,0.020322
9.239546,0.007313,9.876301,0.008459,4.28547,0.021607,1.953019,0.051207,2.857792,0.05437,3.222569,0.063488,2.414471,0.01085,7.381339,0.011868,0.707094,0.089534,1.174414,0.102704,,,2.985424,0.022289,6.751232,0.012296,7.298197,0.015231,4.219671,0.014408,1.705554,0.055751,1.987461,0.027142,2.247557,0.034032,2.006467,0.029524,33.314042,1E-06,0.564162,0.096811,0.810202,0.111902,97.590186,1E-06,4.926973,0.023688,9.323499,0.002893,9.777023,0.007114,2.380923,0.022891,1.111821,0.051797,0,0,0,0,6.560191,0.007084,25.740006,0.001909,0.792895,0.217664,0.892396,0.081729,,,2.010802,0.016399
9.289729,0.005813,9.914189,0.006908,4.304757,0.014651,1.961208,0.046614,2.873057,0.037853,3.238937,0.044185,2.427853,0.008052,7.418151,0.011221,0.711043,0.063983,1.178818,0.109717,,,3.001964,0.015678,6.787884,0.012287,7.32523,0.013689,4.236664,0.011058,1.711136,0.044525,1.998627,0.019886,2.260025,0.025479,2.017466,0.02419,33.488925,3.1E-05,0.567276,0.07568,0.812907,0.089703,98.108656,2.9E-05,4.95345,0.018714,9.375233,0.001982,9.812957,0.00494,2.390863,0.017672,1.116986,0.040068,0,0,0,0,6.595876,0.00554,25.869208,0.003468,0.797321,0.159025,0.894691,0.06198,,,2.021858,0.01241
9.339912,0.004237,9.952076,0.005112,4.324044,0.009473,1.969398,0.03712,2.888322,0.025016,3.255305,0.029078,2.441236,0.005672,7.454963,0.009181,0.714991,0.04319,1.183223,0.098178,,,3.018503,0.010393,6.824537,0.010465,7.352263,0.010803,4.253657,0.00789,1.716719,0.032543,2.009793,0.013906,2.272493,0.01796,2.028466,0.017937,33.663808,0.000377,0.570389,0.054564,0.815612,0.065662,98.627127,0.00036,4.979927,0.013338,9.426967,0.001321,9.848892,0.003282,2.400804,0.012655,1.122152,0.028718,0,0,0,0,6.631562,0.003994,25.99841,0.004677,0.801747,0.109755,0.896987,0.044024,,,2.032914,0.008808
9.390095,0.002814,9.989964,0.003428,4.343331,0.00581,1.977587,0.025859,2.903587,0.015665,3.271673,0.018083,2.454618,0.003788,7.491775,0.006499,0.71894,0.027519,1.187627,0.073588,,,3.035043,0.006489,6.861189,0.007597,7.379296,0.007487,4.270651,0.005223,1.722301,0.021703,2.02096,0.009263,2.28496,0.011888,2.039466,0.012037,33.838691,0.00204,0.573503,0.036145,0.818317,0.043833,99.145597,0.002012,5.006405,0.008575,9.478702,0.000855,9.884826,0.002083,2.410744,0.008406,1.127317,0.019016,0,0,0,0,6.667247,0.002655,26.127612,0.004682,0.806174,0.071501,0.899283,0.029286,,,2.043971,0.005863
9.440278,0.001695,10.027852,0.002082,4.362618,0.003364,1.985777,0.015759,2.918851,0.009279,3.288041,0.01062,2.468,0.002398,7.528586,0.003982,0.722888,0.01654,1.192032,0.046201,,,3.051583,0.003813,6.897841,0.0047,7.406329,0.004556,4.287644,0.003204,1.727883,0.013188,2.032126,0.005869,2.297428,0.007379,2.050465,0.007311,34.013574,0.005,0.576617,0.021952,0.821022,0.02667,99.664067,0.005047,5.032882,0.004972,9.530436,0.000537,9.920761,0.001259,2.420685,0.00518,1.132483,0.011614,0,0,0,0,6.702932,0.001628,26.256814,0.003479,0.8106,0.043938,0.901579,0.018244,,,2.055027,0.00366
9.490461,0.000925,10.065739,0.001146,4.381905,0.001832,1.993966,0.008401,2.934116,0.00519,3.304409,0.005886,2.481382,0.001438,7.565398,0.002111,0.726837,0.009373,1.196436,0.024297,,,3.068123,0.002108,6.934494,0.002479,7.433362,0.002435,4.304637,0.00182,1.733465,0.007297,2.043292,0.003535,2.309896,0.004292,2.061465,0.004019,34.188457,0.005545,0.579731,0.012207,0.823727,0.014787,100.182538,0.005682,5.059359,0.002599,9.582171,0.000327,9.956695,0.000725,2.430626,0.00296,1.137649,0.006537,0,0,0,0,6.738617,0.00092,26.386016,0.00192,0.815026,0.025455,0.903874,0.010644,,,2.066083,0.002143
9.540644,0.000456,10.103627,0.000572,4.401192,0.000935,2.002155,0.003918,2.949381,0.002737,3.320777,0.003077,2.494764,0.000816,7.60221,0.000968,0.730785,0.005005,1.20084,0.010703,,,3.084662,0.001096,6.971146,0.001114,7.460395,0.001142,4.321631,0.000957,1.739047,0.003675,2.054458,0.002022,2.322364,0.002337,2.072465,0.001999,34.36334,0.002784,0.582844,0.006211,0.826433,0.007469,100.701008,0.002871,5.085837,0.001225,9.633905,0.000193,9.99263,0.000397,2.440566,0.00157,1.142814,0.003389,0,0,0,0,6.774302,0.000479,26.515218,0.000786,0.819452,0.013896,0.90617,0.005815,,,2.077139,0.001177
9.590827,0.000203,10.141515,0.000258,4.42048,0.000446,2.010345,0.001598,2.964646,0.001359,3.337145,0.001516,2.508147,0.000439,7.639022,0.000384,0.734734,0.002518,1.205245,0.003949,,,3.101202,0.000536,7.007798,0.000427,7.487428,0.000471,4.338624,0.000466,1.744629,0.001685,2.065625,0.001098,2.334832,0.001192,2.083464,0.0009,34.538223,0.000632,0.585958,0.00289,0.829138,0.003438,101.219478,0.000651,5.112314,0.00052,9.685639,0.00011,10.028564,0.000206,2.450507,0.000772,1.14798,0.001618,0,0,0,0,6.809987,0.00023,26.64442,0.000239,0.823878,0.007145,0.908466,0.002975,,,2.088196,0.000606
9.64101,8.2E-05,10.179402,0.000106,4.439767,0.000199,2.018534,0.00057,2.979911,0.000635,3.353513,0.000703,2.521529,0.000223,7.675833,0.000132,0.738682,0.001193,1.209649,0.001221,,,3.117742,0.000246,7.04445,0.000139,7.514461,0.00017,4.355617,0.00021,1.750211,0.000703,2.076791,0.000566,2.3473,0.000569,2.094464,0.000367,34.713105,6.5E-05,0.589072,0.00123,0.831843,0.001441,101.737949,6.6E-05,5.138792,0.000199,9.737374,6.1E-05,10.064499,0.000102,2.460448,0.000352,1.153145,0.000711,0,0,0,0,6.845673,0.000102,26.773622,5.4E-05,0.828304,0.00346,0.910762,0.001425,,,2.099252,0.000293


==> figures/plots/MT_cumulative_col_data.csv <==
1_DistanceSimple_x,1_DistanceSimple_y,1_TQ_x,1_TQ_y,1_WTTC_x,1_WTTC_y,1_TTC_x,1_TTC_y,2_DistanceSimple_x,2_DistanceSimple_y,2_TQ_x,2_TQ_y,2_WTTC_x,2_WTTC_y,2_TTC_x,2_TTC_y,3_DistanceSimple_x,3_DistanceSimple_y,3_TQ_x,3_TQ_y,3_WTTC_x,3_WTTC_y,3_TTC_x,3_TTC_y
-0.34541,0,0.601642,0,-0.047082,0,-0.711277,0,-0.24935,0,0.973952,0,-0.030572,0,-1.437649,0,-0.557774,0,0.482261,0,-0.052504,0,-0.459257,0
-0.295227,0.000108,0.620929,5E-06,-0.043134,5.6E-05,-0.578094,5.3E-05,-0.212698,3.3E-05,0.990945,5E-06,-0.027458,7.5E-05,-0.919178,0.00035,-0.506039,0.0001,0.492202,1E-05,-0.048078,9E-06,-0.382357,0.000105
-0.245044,0.000377,0.640216,1.7E-05,-0.039185,0.000175,-0.444911,0.000275,-0.176046,0.000141,1.007938,1.7E-05,-0.024344,0.000255,-0.400708,0.00343,-0.454305,0.000277,0.502142,3.1E-05,-0.043652,2.8E-05,-0.305457,0.000477
-0.194861,0.000993,0.659504,3.9E-05,-0.035237,0.000412,-0.311728,0.001035,-0.139394,0.000461,1.024932,4E-05,-0.021231,0.000652,0.117762,0.017455,-0.402571,0.000579,0.512083,7.4E-05,-0.039226,6.7E-05,-0.228558,0.001624
-0.144678,0.002278,0.678791,7.9E-05,-0.031288,0.000861,-0.178545,0.003169,-0.102741,0.00131,1.041925,8.2E-05,-0.018117,0.001458,0.636233,0.051854,-0.350836,0.001077,0.522024,0.000157,-0.0348,0.000144,-0.151658,0.004681
-0.094495,0.004736,0.698078,0.000146,-0.02734,0.001661,-0.045363,0.008098,-0.066089,0.003343,1.058918,0.000152,-0.015003,0.002963,1.154703,0.100519,-0.299102,0.001869,0.531964,0.000306,-0.030374,0.000285,-0.074758,0.011754
-0.044312,0.009058,0.717365,0.000252,-0.023391,0.003014,0.08782,0.017497,-0.029437,0.007738,1.075912,0.000262,-0.011889,0.005562,1.673174,0.147394,-0.247367,0.003086,0.541905,0.000558,-0.025947,0.000533,0.002141,0.025971
0.005871,0.016074,0.736652,0.000407,-0.019443,0.005177,0.221003,0.032348,0.007216,0.016295,1.092905,0.000421,-0.008776,0.009718,2.191644,0.18844,-0.195633,0.004897,0.551846,0.00096,-0.021521,0.000948,0.079041,0.050873
0.056054,0.026649,0.755939,0.000617,-0.015494,0.008461,0.354186,0.051886,0.043868,0.031227,1.109898,0.000633,-0.005662,0.015899,2.710114,0.224976,-0.143899,0.007501,0.561786,0.001567,-0.017095,0.001607,0.155941,0.089063
0.106237,0.041535,0.775226,0.000885,-0.011545,0.013191,0.487369,0.073434,0.08052,0.054477,1.126892,0.000895,-0.002548,0.024488,3.228585,0.255929,-0.092164,0.011126,0.571727,0.00244,-0.012669,0.002603,0.232841,0.140733
0.15642,0.061241,0.794513,0.001208,-0.007597,0.019674,0.620552,0.093567,0.117172,0.086683,1.143885,0.001196,0.000566,0.035714,3.747055,0.282136,-0.04043,0.016016,0.581667,0.00364,-0.008243,0.004035,0.30974,0.203106
0.206603,0.085957,0.8138,0.001575,-0.003648,0.02814,0.753735,0.109867,0.153825,0.126434,1.160878,0.001514,0.00368,0.049621,4.265525,0.305488,0.011305,0.022409,0.591608,0.005224,-0.003816,0.005995,0.38664,0.271284
0.256786,0.115554,0.833087,0.001979,0.0003,0.038696,0.886918,0.121944,0.190477,0.170525,1.177871,0.001827,0.006793,0.06609,4.783996,0.332483,0.063039,0.030519,0.601549,0.007244,0.00061,0.008553,0.46354,0.339908
0.306969,0.149636,0.852374,0.002411,0.004249,0.051296,1.020101,0.13103,0.227129,0.215356,1.194865,0.002112,0.009907,0.08489,5.302466,0.370766,0.114773,0.040509,0.611489,0.009736,0.005036,0.01174,0.540439,0.404477
0.357152,0.187599,0.871661,0.002872,0.008197,0.065731,1.153283,0.138742,0.263781,0.258587,1.211858,0.002351,0.013021,0.105723,5.820936,0.413482,0.166508,0.052471,0.62143,0.012722,0.009462,0.015538,0.617339,0.461831
0.407335,0.228691,0.890948,0.003366,0.012146,0.081654,1.286466,0.146159,0.300434,0.299851,1.228851,0.002537,0.016135,0.128231,6.339407,0.447462,0.218242,0.066408,0.631371,0.016203,0.013888,0.019875,0.694239,0.510112
0.457518,0.272051,0.910235,0.003904,0.016095,0.098631,1.419649,0.153672,0.337086,0.340019,1.245845,0.002672,0.019249,0.151992,6.857877,0.473121,0.269977,0.082227,0.641311,0.020151,0.018314,0.024637,0.771139,0.548669
0.507701,0.316787,0.929522,0.004494,0.020043,0.116203,1.552832,0.161223,0.373738,0.37972,1.262838,0.002763,0.022362,0.176523,7.376347,0.498595,0.321711,0.099739,0.651252,0.024507,0.022741,0.029682,0.848038,0.577944
0.557884,0.362065,0.948809,0.005143,0.023992,0.133953,1.686015,0.168589,0.41039,0.41834,1.279831,0.002823,0.025476,0.201317,7.894818,0.524643,0.373446,0.118666,0.661193,0.029184,0.027167,0.034864,0.924938,0.599219
0.608067,0.407178,0.968096,0.005849,0.02794,0.151556,1.819198,0.175704,0.447043,0.454243,1.296824,0.002865,0.02859,0.225916,8.413288,0.544146,0.42518,0.138668,0.671133,0.034073,0.031593,0.040046,1.001838,0.614269
0.65825,0.451536,0.987383,0.006604,0.031889,0.168801,1.952381,0.183031,0.483695,0.485891,1.313818,0.002902,0.031704,0.249961,8.931758,0.556252,0.476914,0.15936,0.681074,0.039065,0.036019,0.045118,1.078737,0.625013
0.708433,0.494566,1.006671,0.007396,0.035837,0.185586,2.085564,0.191698,0.520347,0.51295,1.330811,0.00295,0.034818,0.273207,9.450229,0.566317,0.528649,0.180342,0.691014,0.044065,0.040445,0.050001,1.155637,0.633221
0.758616,0.535587,1.025958,0.008207,0.039786,0.201884,2.218747,0.203096,0.556999,0.536617,1.347804,0.003026,0.037931,0.295479,9.968699,0.577329,0.580383,0.201226,0.700955,0.049012,0.044871,0.05464,1.232537,0.64027
0.808799,0.573777,1.045245,0.009018,0.043735,0.217697,2.351929,0.218088,0.593652,0.559054,1.364798,0.00315,0.041045,0.316634,10.487169,0.589326,0.632118,0.221653,0.710896,0.053887,0.049298,0.059,1.309436,0.647043
0.858982,0.608292,1.064532,0.00981,0.047683,0.233012,2.485112,0.236456,0.630304,0.582321,1.381791,0.003346,0.044159,0.336541,11.00564,0.602627,0.683852,0.24132,0.720836,0.058702,0.053724,0.063063,1.386336,0.65398
0.909165,0.6385,1.083819,0.010568,0.051632,0.247776,2.618295,0.257116,0.666956,0.607429,1.398784,0.003645,0.047273,0.355122,11.52411,0.617562,0.735586,0.259982,0.730777,0.063495,0.05815,0.066825,1.463236,0.661237
0.959348,0.664193,1.103106,0.01128,0.05558,0.261893,2.751478,0.278797,0.703609,0.63397,1.415777,0.004081,0.050386,0.372414,12.04258,0.637663,0.787321,0.277469,0.740718,0.068315,0.062576,0.0703,1.540136,0.668861
1.009531,0.685657,1.122393,0.011936,0.059529,0.275246,2.884661,0.300429,0.740261,0.660493,1.432771,0.004699,0.0535,0.388604,12.561051,0.666726,0.839055,0.293685,0.750658,0.07321,0.067002,0.073533,1.617035,0.67691
1.059714,0.703558,1.14168,0.01253,0.063477,0.287734,3.017844,0.321023,0.776913,0.685386,1.449764,0.005553,0.056614,0.404017,13.079521,0.693553,0.89079,0.308607,0.760599,0.078225,0.071428,0.076603,1.693935,0.68556
1.109897,0.718718,1.160967,0.013062,0.067426,0.299303,3.151027,0.339566,0.813565,0.707716,1.466757,0.00671,0.059728,0.419037,13.597991,0.713284,0.942524,0.322277,0.77054,0.083398,0.075855,0.079634,1.770835,0.695122
1.16008,0.731889,1.180254,0.013535,0.071375,0.309967,3.28421,0.355251,0.850218,0.727511,1.483751,0.008253,0.062842,0.433979,14.116462,0.739463,0.994258,0.334796,0.78048,0.088756,0.080281,0.082797,1.847734,0.70591
1.210263,0.743609,1.199541,0.013962,0.075323,0.319806,3.417393,0.36775,0.88687,0.745373,1.500744,0.01027,0.065955,0.448987,14.634932,0.7703,1.045993,0.346303,0.790421,0.094312,0.084707,0.086296,1.924634,0.717974
1.260446,0.754182,1.218828,0.014361,0.079272,0.328945,3.550575,0.377241,0.923522,0.761812,1.517737,0.012846,0.069069,0.463976,15.153402,0.789169,1.097727,0.356961,0.800361,0.100059,0.089133,0.090364,2.001534,0.730855
1.310629,0.763731,1.238115,0.014754,0.08322,0.337527,3.683758,0.384233,0.960174,0.776855,1.534731,0.016045,0.072183,0.478664,15.671873,0.797878,1.149462,0.366934,0.810302,0.105978,0.093559,0.09523,2.078434,0.743591
1.360812,0.772298,1.257402,0.015166,0.087169,0.345681,3.816941,0.389394,0.996827,0.790174,1.551724,0.019889,0.075297,0.492674,16.190343,0.813142,1.201196,0.376376,0.820243,0.112036,0.097986,0.101095,2.155333,0.754995
1.410995,0.779928,1.276689,0.015624,0.091117,0.353504,3.950124,0.393465,1.033479,0.801512,1.568717,0.024349,0.078411,0.505677,16.708813,0.842172,1.25293,0.385411,0.830183,0.1182,0.102412,0.108092,2.232233,0.7641
1.461178,0.786724,1.295976,0.016159,0.095066,0.361057,4.083307,0.397144,1.070131,0.810985,1.58571,0.029339,0.081524,0.517502,17.227284,0.869447,1.304665,0.394131,0.840124,0.124441,0.106838,0.116264,2.309133,0.770509
1.511361,0.792873,1.315263,0.016809,0.099015,0.368379,4.21649,0.400909,1.106783,0.819083,1.602704,0.034729,0.084638,0.528196,17.745754,0.881575,1.356399,0.402596,0.850065,0.130738,0.111264,0.125546,2.386032,0.774448
1.561545,0.798628,1.33455,0.017625,0.102963,0.375499,4.349673,0.404872,1.143436,0.826427,1.619697,0.040366,0.087752,0.537991,18.264224,0.884191,1.408134,0.410837,0.860005,0.137081,0.11569,0.135788,2.462932,0.776547
1.611728,0.804266,1.353838,0.018672,0.106912,0.382468,4.482856,0.40884,1.180088,0.833518,1.63669,0.046103,0.090866,0.547223,18.782695,0.88539,1.459868,0.418865,0.869946,0.143467,0.120116,0.146785,2.539832,0.777511
1.661911,0.810029,1.373125,0.020023,0.11086,0.389367,4.616039,0.412568,1.21674,0.840595,1.653684,0.051828,0.09398,0.556216,19.301165,0.890953,1.511603,0.426678,0.879886,0.149903,0.124543,0.15834,2.616732,0.77789
1.712094,0.816065,1.392412,0.021746,0.114809,0.396313,4.749221,0.415973,1.253393,0.847653,1.670677,0.057483,0.097093,0.565207,19.819635,0.906209,1.563337,0.434268,0.889827,0.156404,0.128969,0.170311,2.693631,0.778018
1.762277,0.822393,1.411699,0.023891,0.118757,0.403449,4.882404,0.419159,1.290045,0.854545,1.68767,0.063069,0.100207,0.574308,20.338106,0.926006,1.615071,0.441622,0.899768,0.162991,0.133395,0.182649,2.770531,0.778055
1.81246,0.828899,1.430986,0.026473,0.122706,0.410917,5.015587,0.422348,1.326697,0.8611,1.704663,0.068636,0.103321,0.583536,20.856576,0.938151,1.666806,0.448725,0.909708,0.169702,0.137821,0.195408,2.847431,0.778064
1.862643,0.835376,1.450273,0.029465,0.126654,0.418832,5.14877,0.425955,1.363349,0.86721,1.721657,0.074267,0.106435,0.592871,21.375046,0.941667,1.71854,0.455559,0.919649,0.176587,0.142247,0.208722,2.92433,0.778066
1.912826,0.841587,1.46956,0.032804,0.130603,0.427251,5.281953,0.430699,1.400002,0.872861,1.73865,0.080046,0.109548,0.602332,21.893517,0.942145,1.770275,0.462106,0.92959,0.183714,0.146673,0.222769,3.00123,0.778066
1.963009,0.847338,1.488847,0.036413,0.134552,0.436153,5.415136,0.437372,1.436654,0.878115,1.755643,0.08604,0.112662,0.612003,22.411987,0.942175,1.822009,0.468344,0.93953,0.19117,0.1511,0.237721,3.07813,0.778066
2.013192,0.852536,1.508134,0.040223,0.1385,0.445443,5.548319,0.446223,1.473306,0.883044,1.772637,0.092279,0.115776,0.62202,22.930457,0.942179,1.873743,0.474263,0.949471,0.199051,0.155526,0.253704,3.15503,0.778066
2.063375,0.857216,1.527421,0.044198,0.142449,0.454971,5.681502,0.456572,1.509958,0.887647,1.78963,0.098762,0.11889,0.632509,23.448928,0.94224,1.925478,0.47986,0.959412,0.207448,0.159952,0.27076,3.231929,0.778066
2.113558,0.86153,1.546708,0.048346,0.146397,0.464568,5.814685,0.46707,1.546611,0.891826,1.806623,0.105472,0.122004,0.64352,23.967398,0.942823,1.977212,0.485151,0.969352,0.216426,0.164378,0.28882,3.308829,0.778066
2.163741,0.865699,1.565995,0.052719,0.150346,0.474081,5.947867,0.476313,1.583263,0.895455,1.823617,0.112395,0.125117,0.654988,24.485868,0.945426,2.028947,0.49017,0.979293,0.225996,0.168804,0.307691,3.385729,0.778066
2.213924,0.869949,1.585282,0.057394,0.154294,0.483408,6.08105,0.483378,1.619915,0.898491,1.84061,0.119545,0.128231,0.666736,25.004339,0.950898,2.080681,0.494965,0.989233,0.236092,0.173231,0.32706,3.462628,0.778066
2.264107,0.874444,1.604569,0.062444,0.158243,0.492496,6.214233,0.488091,1.656567,0.901039,1.857603,0.126962,0.131345,0.678511,25.522809,0.956337,2.132415,0.499594,0.999174,0.246569,0.177657,0.34652,3.539528,0.778066
2.31429,0.879246,1.623856,0.067925,0.162192,0.501335,6.347416,0.49094,1.69322,0.903305,1.874596,0.134709,0.134459,0.690046,26.041279,0.95889,2.18415,0.504115,1.009115,0.257211,0.182083,0.365624,3.616428,0.778066
2.364473,0.884298,1.643143,0.073854,0.16614,0.509926,6.480599,0.492719,1.729872,0.905505,1.89159,0.142838,0.137573,0.701108,26.55975,0.959455,2.235884,0.508575,1.019055,0.267771,0.186509,0.383947,3.693327,0.778066
2.414656,0.889443,1.66243,0.080211,0.170089,0.518257,6.613782,0.494191,1.766524,0.907781,1.908583,0.151367,0.140686,0.711537,27.07822,0.959514,2.287619,0.513001,1.028996,0.278019,0.190935,0.401155,3.770227,0.778066
2.464839,0.894457,1.681717,0.08695,0.174037,0.526287,6.746965,0.496013,1.803176,0.910197,1.925576,0.16026,0.1438,0.721253,27.59669,0.959517,2.339353,0.517398,1.038937,0.287794,0.195361,0.417059,3.847127,0.778066
2.515022,0.899095,1.701005,0.094004,0.177986,0.533956,6.880148,0.498742,1.839829,0.912769,1.94257,0.169426,0.146914,0.730257,28.115161,0.959517,2.391088,0.521749,1.048877,0.297033,0.199788,0.431636,3.924027,0.778066
2.565205,0.903139,1.720292,0.1013,0.181934,0.541201,7.013331,0.502679,1.876481,0.915512,1.959563,0.178735,0.150028,0.738613,28.633631,0.959517,2.442822,0.526022,1.058818,0.305777,0.204214,0.445025,4.000926,0.778066
2.615388,0.906448,1.739579,0.108765,0.185883,0.547988,,,1.913133,0.918437,1.976556,0.188049,0.153142,0.746433,29.152101,0.959517,2.494556,0.530176,1.068759,0.314148,0.20864,0.457494,4.077826,0.778067
2.665571,0.908979,1.758866,0.116327,0.189832,0.554329,,,1.949786,0.921517,1.993549,0.197244,0.156255,0.753861,29.670572,0.959517,2.546291,0.53418,1.078699,0.322303,0.213066,0.469388,4.154726,0.778069
2.715754,0.910785,1.778153,0.123915,0.19378,0.560284,,,1.986438,0.924667,2.010543,0.206236,0.159369,0.761049,30.189042,0.959517,2.598025,0.538014,1.08864,0.330399,0.217492,0.481062,4.231625,0.778079
2.765937,0.911992,1.79744,0.131464,0.197729,0.565955,,,2.02309,0.927756,2.027536,0.214986,0.162483,0.768144,30.707512,0.959517,2.64976,0.54168,1.09858,0.338555,0.221918,0.492815,4.308525,0.778109
2.81612,0.912766,1.816727,0.138923,0.201677,0.571456,,,2.059742,0.930651,2.044529,0.223496,0.165597,0.775274,31.225983,0.959521,2.701494,0.545204,1.108521,0.346848,0.226345,0.504837,4.385425,0.778193
2.866303,0.913283,1.836014,0.14626,0.205626,0.576901,,,2.096395,0.933262,2.061523,0.231796,0.16871,0.782531,31.744453,0.959596,2.753228,0.548632,1.118462,0.355315,0.230771,0.517176,4.462325,0.778386
2.916486,0.913709,1.855301,0.153469,0.209574,0.582387,,,2.133047,0.935549,2.078516,0.239921,0.171824,0.789961,32.262923,0.960358,2.804963,0.552021,1.128402,0.363965,0.235197,0.529739,4.539224,0.778771
2.966669,0.914197,1.874588,0.160571,0.213523,0.588,,,2.169699,0.937497,2.095509,0.247892,0.174938,0.797553,32.781394,0.963948,2.856697,0.555429,1.138343,0.372807,0.239623,0.542322,4.616124,0.779428
3.016852,0.914874,1.893875,0.167596,0.217472,0.593825,,,2.206351,0.939101,2.112502,0.255706,0.178052,0.805238,33.299864,0.971924,2.908432,0.558909,1.148284,0.381855,0.244049,0.554674,4.693024,0.780404
3.067035,0.915835,1.913162,0.174568,0.22142,0.599966,,,2.243004,0.940374,2.129496,0.263337,0.181166,0.8129,33.818334,0.980294,2.960166,0.562497,1.158224,0.391137,0.248475,0.566556,4.769923,0.781681
3.117218,0.91712,1.932449,0.181494,0.225369,0.606551,,,2.279656,0.941363,2.146489,0.270744,0.184279,0.820388,34.336805,0.984446,3.0119,0.566209,1.168165,0.400691,0.252902,0.5778,4.846823,0.783181
3.167401,0.918708,1.951736,0.188364,0.229317,0.613721,,,2.316308,0.942159,2.163482,0.277888,0.187393,0.827538,34.855275,0.985417,3.063635,0.570038,1.178106,0.410556,0.257328,0.588331,4.923723,0.784785
3.217584,0.92051,1.971023,0.195162,0.233266,0.621597,,,2.35296,0.942882,2.180476,0.284747,0.190507,0.834202,35.373746,0.985523,3.115369,0.573963,1.188046,0.420749,0.261754,0.598174,5.000623,0.786373
3.267767,0.922398,1.99031,0.20189,0.237214,0.630244,,,2.389613,0.943635,2.197469,0.291328,0.193621,0.840272,35.892216,0.985528,3.167104,0.577951,1.197987,0.431258,0.26618,0.607419,5.077522,0.787843
3.31795,0.924229,2.009597,0.208586,0.241163,0.639628,,,2.426265,0.944468,2.214462,0.297671,0.196735,0.845698,36.410686,0.985529,3.218838,0.581965,1.207927,0.442029,0.270606,0.616187,5.154422,0.789128
3.368133,0.925887,2.028885,0.215329,0.245112,0.649607,,,2.462917,0.945364,2.231456,0.30384,0.199848,0.850501,36.929157,0.985529,3.270573,0.585975,1.217868,0.452967,0.275033,0.624601,5.231322,0.790194
3.418316,0.927294,2.048172,0.222215,0.24906,0.659945,,,2.49957,0.946266,2.248449,0.30991,0.202962,0.854763,37.447627,0.985529,3.322307,0.589963,1.227809,0.463952,0.279459,0.632762,5.308221,0.79104
3.468499,0.928417,2.067459,0.229325,0.253009,0.670363,,,2.536222,0.947124,2.265442,0.315959,0.206076,0.858604,37.966097,0.985529,3.374041,0.593926,1.237749,0.474849,0.283885,0.640754,5.385121,0.7917
3.518682,0.929262,2.086746,0.236688,0.256957,0.680601,,,2.572874,0.947935,2.282435,0.322058,0.20919,0.862153,38.484568,0.985529,3.425776,0.597881,1.24769,0.485529,0.288311,0.648655,5.462021,0.792268
3.568865,0.929861,2.106033,0.244258,0.260906,0.690477,,,2.609526,0.948753,2.299429,0.328265,0.212304,0.865516,39.003038,0.985529,3.47751,0.601854,1.257631,0.495885,0.292737,0.65655,5.538921,0.792923
3.619048,0.930258,2.12532,0.25192,0.264854,0.699928,,,2.646179,0.949659,2.316422,0.334631,0.215417,0.86877,39.521508,0.985529,3.529245,0.605884,1.267571,0.50584,0.297163,0.664537,5.61582,0.793938
3.669231,0.930503,2.144607,0.259515,0.268803,0.708998,,,2.682831,0.950717,2.333415,0.341196,0.218531,0.871964,40.039979,0.985529,3.580979,0.61001,1.277512,0.515354,0.30159,0.672722,5.69272,0.795622
3.719414,0.930645,2.163894,0.266879,0.272751,0.71781,,,2.719483,0.951952,2.350409,0.347994,0.221645,0.875128,40.558449,0.985529,3.632713,0.614261,1.287453,0.524418,0.306016,0.681191,5.76962,0.798212
3.769597,0.930723,2.183181,0.27387,0.2767,0.726499,,,2.756135,0.953354,2.367402,0.355045,0.224759,0.878284,41.076919,0.985529,3.684448,0.618654,1.297393,0.533056,0.310442,0.689983,5.846519,0.801799
3.81978,0.930769,2.202468,0.280396,0.280649,0.735165,,,2.792788,0.954892,2.384395,0.362352,0.227872,0.881443,41.59539,0.985529,3.736182,0.623182,1.307334,0.54131,0.314868,0.699064,5.923419,0.806377
3.869963,0.930808,2.221755,0.286412,0.284597,0.743827,,,2.82944,0.956531,2.401388,0.369903,0.230986,0.884599,42.11386,0.985529,3.787917,0.627816,1.317274,0.549245,0.319294,0.708322,6.000319,0.812004
3.920146,0.93086,2.241042,0.291919,0.288546,0.752418,,,2.866092,0.958227,2.418382,0.377671,0.2341,0.88772,42.63233,0.985529,3.839651,0.632499,1.327215,0.55694,0.32372,0.717582,6.077218,0.818849
3.970329,0.930945,2.260329,0.296951,0.292494,0.7608,,,2.902744,0.959913,2.435375,0.385628,0.237214,0.890752,43.150801,0.985529,3.891385,0.637158,1.337156,0.564491,0.328147,0.726638,6.154118,0.826996
4.020512,0.931083,2.279616,0.301578,0.296443,0.768805,,,2.939397,0.961491,2.452368,0.393755,0.240328,0.893629,43.669271,0.985529,3.94312,0.641708,1.347096,0.572009,0.332573,0.735297,6.231018,0.836111
4.070695,0.931286,2.298903,0.305896,0.300391,0.776269,,,2.976049,0.962858,2.469362,0.402045,0.243441,0.896299,44.187741,0.985529,3.994854,0.646062,1.357037,0.579614,0.336999,0.743419,6.307918,0.8454
4.120878,0.93156,2.31819,0.310026,0.30434,0.783072,,,3.012701,0.963956,2.486355,0.410504,0.246555,0.898748,44.706212,0.985529,4.046589,0.650142,1.366978,0.587415,0.341425,0.750935,6.384817,0.853981
4.171061,0.931892,2.337477,0.3141,0.308289,0.789155,,,3.049353,0.964806,2.503348,0.419137,0.249669,0.901006,45.224682,0.985529,4.098323,0.653887,1.376918,0.595495,0.345851,0.757856,6.461717,0.8614
4.221244,0.932256,2.356764,0.318246,0.312237,0.794521,,,3.086006,0.96551,2.520341,0.427939,0.252783,0.903146,45.743152,0.985529,4.150058,0.657259,1.386859,0.603895,0.350278,0.76425,6.538617,0.867773
4.271427,0.932617,2.376052,0.322562,0.316186,0.799227,,,3.122658,0.966208,2.537335,0.436884,0.255897,0.905261,46.261623,0.985529,4.201792,0.660247,1.3968,0.612609,0.354704,0.770223,6.615516,0.87347
4.32161,0.932941,2.395339,0.327104,0.320134,0.803367,,,3.15931,0.967021,2.554328,0.445932,0.25901,0.90743,46.780093,0.985529,4.253526,0.662863,1.40674,0.621585,0.35913,0.775887,6.692416,0.878711
4.371793,0.933206,2.414626,0.331873,0.324083,0.807054,,,3.195963,0.968002,2.571321,0.455047,0.262124,0.909695,47.298563,0.985529,4.305261,0.66514,1.416681,0.630745,0.363556,0.781338,6.769316,0.883494
4.421976,0.93341,2.433913,0.336829,0.328031,0.810406,,,3.232615,0.969119,2.588315,0.464221,0.265238,0.912053,47.817034,0.985529,4.356995,0.667125,1.426621,0.639996,0.367982,0.78664,6.846216,0.887842
4.472159,0.933571,2.4532,0.341904,0.33198,0.81354,,,3.269267,0.970282,2.605308,0.47349,0.268352,0.914465,48.335504,0.98554,4.40873,0.668879,1.436562,0.649243,0.372408,0.791815,6.923115,0.892036
4.522342,0.933726,2.472487,0.347026,0.335929,0.816564,,,3.305919,0.971381,2.622301,0.482936,0.271466,0.91688,48.853974,0.985667,4.460464,0.670467,1.446503,0.658405,0.376835,0.796846,7.000015,0.896523
4.572525,0.933933,2.491774,0.352133,0.339877,0.819579,,,3.342572,0.97233,2.639295,0.49267,0.274579,0.919258,49.372445,0.986334,4.512198,0.671958,1.456443,0.667412,0.381261,0.801681,7.076915,0.901561
4.622708,0.934259,2.511061,0.357189,0.343826,0.822675,,,3.379224,0.973096,2.656288,0.502803,0.277693,0.921589,49.890915,0.987987,4.563933,0.673424,1.466384,0.67622,0.385687,0.806248,7.153814,0.906938
4.672892,0.934782,2.530348,0.362185,0.347774,0.825928,,,3.415876,0.973701,2.673281,0.513411,0.280807,0.923881,50.409385,0.989922,4.615667,0.67494,1.476325,0.684809,0.390113,0.810466,,
4.723075,0.935561,2.549635,0.367146,0.351723,0.829398,,,3.452528,0.974209,2.690274,0.524526,0.283921,0.926148,50.927856,0.990993,4.667402,0.676579,1.486265,0.693194,0.394539,0.814265,,
4.773258,0.936621,2.568922,0.372128,0.355671,0.83312,,,3.489181,0.974688,2.707268,0.536132,0.287034,0.928388,51.446326,0.991273,4.719136,0.678418,1.496206,0.701422,0.398965,0.817595,,
4.823441,0.937929,2.588209,0.377215,0.35962,0.837111,,,3.525833,0.975177,2.724261,0.548185,0.290148,0.930577,51.964796,0.991307,4.77087,0.680533,1.506147,0.709568,0.403392,0.820432,,
4.873624,0.939392,2.607496,0.382519,0.363569,0.841372,,,3.562485,0.975665,2.741254,0.560634,0.293262,0.932673,52.483267,0.991309,4.822605,0.682999,1.516087,0.71772,0.407818,0.822783,,
4.923807,0.940881,2.626783,0.388172,0.367517,0.845894,,,3.599137,0.976108,2.758248,0.573429,0.296376,0.934645,53.001737,0.991309,4.874339,0.685881,1.526028,0.725961,0.412244,0.824678,,
4.97399,0.942267,2.64607,0.394312,0.371466,0.850665,,,3.63579,0.976469,2.775241,0.586519,0.29949,0.936488,53.520207,0.991309,4.926074,0.689237,1.535968,0.734358,0.41667,0.826166,,
5.024173,0.943464,2.665357,0.401079,0.375414,0.855667,,,3.672442,0.976744,2.792234,0.599837,0.302603,0.938237,54.038678,0.991309,4.977808,0.69311,1.545909,0.742948,0.421096,0.827304,,
5.074356,0.944445,2.684644,0.408598,0.379363,0.860871,,,3.709094,0.97697,2.809227,0.613282,0.305717,0.939954,54.557148,0.991309,5.029542,0.697522,1.55585,0.751741,0.425522,0.828151,,
5.124539,0.945231,2.703931,0.416969,0.383311,0.866227,,,3.745747,0.977208,2.826221,0.626711,0.308831,0.941709,55.075618,0.991309,5.081277,0.702471,1.56579,0.760721,0.429949,0.828766,,
5.174722,0.94587,2.723219,0.426255,0.38726,0.871655,,,3.782399,0.977521,2.843214,0.63995,0.311945,0.943549,55.594089,0.991309,5.133011,0.707931,1.575731,0.769849,0.434375,0.8292,,
5.224905,0.946406,2.742506,0.436464,0.391209,0.87705,,,3.819051,0.977948,2.860207,0.652816,0.315059,0.94548,56.112559,0.991309,5.184746,0.713849,1.585672,0.779066,0.438801,0.829499,,
5.275088,0.946864,2.761793,0.447543,0.395157,0.882292,,,3.855703,0.9785,2.877201,0.665149,0.318172,0.947468,56.631029,0.991309,5.23648,0.720146,1.595612,0.788287,0.443227,0.829706,,
5.325271,0.947258,2.78108,0.459375,0.399106,0.88727,,,3.892356,0.979171,2.894194,0.676834,0.321286,0.949459,57.1495,0.991309,5.288215,0.726723,1.605553,0.797403,0.447653,0.829858,,
5.375454,0.947598,2.800367,0.471802,0.403054,0.891904,,,3.929008,0.979958,2.911187,0.687819,0.3244,0.951402,57.66797,0.991309,5.339949,0.733469,1.615494,0.806293,0.45208,0.829989,,
5.425637,0.947912,2.819654,0.484657,0.407003,0.896163,,,3.96566,0.980859,2.928181,0.698124,0.327514,0.953273,58.18644,0.991309,5.391683,0.740261,1.625434,0.814829,0.456506,0.83014,,
5.47582,0.94825,2.838941,0.497811,0.410951,0.900072,,,4.002312,0.98185,2.945174,0.707831,0.330628,0.955071,58.704911,0.991309,5.443418,0.74698,1.635375,0.822899,0.460932,0.830351,,
5.526003,0.948689,2.858228,0.511219,0.4149,0.9037,,,4.038965,0.98286,2.962167,0.71708,0.333741,0.956812,59.223381,0.991309,5.495152,0.753518,1.645315,0.830424,0.465358,0.830673,,
5.576186,0.949321,2.877515,0.524929,0.418849,0.907144,,,4.075617,0.983792,2.97916,0.726037,0.336855,0.958507,59.741851,0.991309,5.546887,0.759781,1.655256,0.83737,0.469784,0.831163,,
5.626369,0.950228,2.896802,0.539073,0.422797,0.910507,,,4.112269,0.984564,2.996154,0.734871,0.339969,0.960151,60.260322,0.991309,5.598621,0.765701,1.665197,0.843751,0.47421,0.831879,,
5.676552,0.951458,2.916089,0.55381,0.426746,0.913872,,,4.148921,0.985155,3.013147,0.743715,0.343083,0.961724,60.778792,0.991309,5.650355,0.771233,1.675137,0.849625,0.478637,0.83288,,
5.726735,0.952995,2.935376,0.569262,0.430694,0.917293,,,4.185574,0.985615,3.03014,0.752633,0.346196,0.963201,61.297262,0.991309,5.70209,0.776362,1.685078,0.855078,0.483063,0.834212,,
5.776918,0.954762,2.954663,0.58545,0.434643,0.920779,,,4.222226,0.98603,3.047134,0.761616,0.34931,0.96456,61.815733,0.991309,5.753824,0.781098,1.695019,0.860204,0.487489,0.835899,,
5.827101,0.956628,2.97395,0.602264,0.438591,0.924301,,,4.258878,0.986464,3.064127,0.770576,0.352424,0.96579,62.334203,0.991309,5.805559,0.785476,1.704959,0.86508,0.491915,0.837942,,
5.877284,0.95846,2.993237,0.619461,0.44254,0.927794,,,4.29553,0.98693,3.08112,0.779379,0.355538,0.966892,62.852673,0.991309,5.857293,0.789548,1.7149,0.869762,0.496341,0.840313,,
5.927467,0.960162,3.012524,0.636712,0.446488,0.931174,,,4.332183,0.987391,3.098113,0.787873,0.358652,0.967878,63.371144,0.991309,5.909027,0.793383,1.724841,0.874279,0.500767,0.842961,,
5.97765,0.961703,3.031811,0.653657,0.450437,0.934355,,,4.368835,0.98779,3.115107,0.795909,0.361765,0.968766,63.889614,0.991309,5.960762,0.797059,1.734781,0.878643,0.505194,0.845817,,
6.027833,0.96311,3.051098,0.66998,0.454386,0.937258,,,4.405487,0.988089,3.1321,0.803369,0.364879,0.969583,64.408084,0.991309,6.012496,0.800658,1.744722,0.882863,0.50962,0.848809,,
6.078016,0.96444,3.070386,0.685452,0.458334,0.939831,,,4.44214,0.98828,3.149093,0.810168,0.367993,0.970358,64.926555,0.991309,6.064231,0.804263,1.754662,0.886955,0.514046,0.851865,,
6.128199,0.965738,3.089673,0.69996,0.462283,0.942052,,,4.478792,0.988384,3.166087,0.816263,0.371107,0.97112,65.445025,0.991309,6.115965,0.80795,1.764603,0.890942,0.518472,0.854926,,
6.178382,0.967014,3.10896,0.7135,0.466231,0.943929,,,4.515444,0.988433,3.18308,0.821658,0.374221,0.971892,65.963495,0.991309,6.1677,0.811787,1.774544,0.894853,0.522898,0.857942,,
6.228565,0.968248,3.128247,0.726152,0.47018,0.945497,,,4.552096,0.988452,3.200073,0.826405,0.377334,0.972683,66.481966,0.991309,6.219434,0.815823,1.784484,0.898719,0.527325,0.860882,,
6.278748,0.969409,3.147534,0.738036,0.474128,0.946805,,,4.588749,0.988459,3.217066,0.830604,0.380448,0.97348,67.000436,0.991309,6.271168,0.820093,1.794425,0.902566,0.531751,0.863734,,
6.328931,0.970476,3.166821,0.749281,0.478077,0.94791,,,4.625401,0.988461,3.23406,0.834392,0.383562,0.974251,67.518906,0.991309,6.322903,0.824608,1.804366,0.906424,0.536177,0.866506,,
6.379114,0.97145,3.186108,0.759997,0.482026,0.948866,,,4.662053,0.988461,3.251053,0.837924,0.386676,0.974957,68.037377,0.991309,6.374637,0.829364,1.814306,0.910325,0.540603,0.869232,,
6.429297,0.97235,3.205395,0.77026,0.485974,0.949715,,,4.698705,0.988461,3.268046,0.841352,0.38979,0.975559,68.555847,0.991309,6.426372,0.834338,1.824247,0.914307,0.545029,0.871967,,
6.47948,0.973192,3.224682,0.780112,0.489923,0.950493,,,4.735358,0.988461,3.28504,0.8448,0.392903,0.976034,69.074318,0.991309,6.478106,0.839501,1.834188,0.918404,0.549455,0.87479,,
6.529663,0.973983,3.243969,0.789562,0.493871,0.951223,,,4.77201,0.988461,3.302033,0.848361,0.396017,0.976379,69.592788,0.991309,6.52984,0.844816,1.844128,0.92264,0.553882,0.877786,,
6.579846,0.974718,3.263256,0.798605,0.49782,0.951926,,,4.808662,0.988461,3.319026,0.85209,0.399131,0.97661,70.111258,0.991309,6.581575,0.850248,1.854069,0.927019,0.558308,0.88104,,
6.630029,0.975388,3.282543,0.807237,0.501768,0.952625,,,4.845314,0.988461,3.33602,0.856016,0.402245,0.976753,70.629729,0.991309,6.633309,0.855766,1.864009,0.931522,0.562734,0.884617,,
6.680212,0.975993,3.30183,0.815462,0.505717,0.95335,,,4.881967,0.988461,3.353013,0.860151,0.405358,0.976837,71.148199,0.991309,6.685044,0.861342,1.87395,0.936109,0.56716,0.888551,,
6.730395,0.976552,3.321117,0.823298,0.509666,0.95414,,,4.918619,0.988461,3.370006,0.864495,0.408472,0.976889,71.666669,0.991309,6.736778,0.866947,1.883891,0.940721,0.571586,0.892834,,
6.780578,0.977104,3.340404,0.830776,0.513614,0.955038,,,4.955271,0.988461,3.386999,0.869042,0.411586,0.976934,72.18514,0.991309,6.788512,0.87255,1.893831,0.945288,0.576012,0.897419,,
6.830761,0.977694,3.359691,0.837923,0.517563,0.956086,,,4.991924,0.988461,3.403993,0.873778,0.4147,0.976993,72.70361,0.991309,6.840247,0.878113,1.903772,0.949734,0.580439,0.902219,,
6.880944,0.978354,3.378978,0.84476,0.521511,0.957311,,,5.028576,0.988461,3.420986,0.878671,0.417814,0.97709,73.22208,0.991309,6.891981,0.883589,1.913713,0.953982,0.584865,0.907125,,
6.931127,0.979089,3.398266,0.851294,0.52546,0.958717,,,5.065228,0.988461,3.437979,0.883666,0.420927,0.977251,73.740551,0.991309,6.943716,0.888924,1.923653,0.95796,0.589291,0.912012,,
6.98131,0.979875,3.417553,0.857532,0.529408,0.960284,,,5.10188,0.988461,3.454973,0.888691,0.424041,0.977503,74.259021,0.991309,6.99545,0.894061,1.933594,0.961612,0.593717,0.916765,,
7.031493,0.980665,3.43684,0.863486,0.533357,0.961961,,,5.138533,0.988461,3.471966,0.893658,0.427155,0.977869,74.777491,0.991309,7.047185,0.898946,1.943535,0.964904,0.598143,0.921285,,
7.081676,0.981418,3.456127,0.869189,0.537306,0.963684,,,5.175185,0.988462,3.488959,0.898489,0.430269,0.978364,75.295962,0.991309,7.098919,0.903539,1.953475,0.967833,0.602569,0.925505,,
7.131859,0.982109,3.475414,0.874692,0.541254,0.965382,,,5.211837,0.988462,3.505952,0.903136,0.433383,0.978986,75.814432,0.991309,7.150653,0.907815,1.963416,0.970426,0.606996,0.929396,,
7.182042,0.982743,3.494701,0.880049,0.545203,0.966994,,,5.248489,0.988466,3.522946,0.907604,0.436496,0.979719,76.332902,0.991309,7.202388,0.911772,1.973356,0.972738,0.611422,0.932962,,
7.232225,0.983344,3.513988,0.885301,0.549151,0.968477,,,5.285142,0.988478,3.539939,0.911962,0.43961,0.980529,76.851373,0.991309,7.254122,0.915429,1.983297,0.974833,0.615848,0.936238,,
7.282408,0.983942,3.533275,0.890451,0.5531,0.969812,,,5.321794,0.988514,3.556932,0.916342,0.442724,0.981372,77.369843,0.991309,7.305857,0.918826,1.993238,0.97678,0.620274,0.939273,,
7.332591,0.984556,3.552562,0.895461,0.557048,0.971004,,,5.358446,0.988605,3.573926,0.920907,0.445838,0.982201,77.888313,0.991309,7.357591,0.922018,2.003178,0.978629,0.6247,0.942115,,
7.382774,0.985195,3.571849,0.900254,0.560997,0.972068,,,5.395098,0.988802,3.590919,0.925822,0.448952,0.982973,78.406784,0.991309,7.409325,0.925062,2.013119,0.980409,0.629127,0.944805,,
7.432957,0.985853,3.591136,0.904742,0.564946,0.973032,,,5.431751,0.989167,3.607912,0.931203,0.452065,0.983654,78.925254,0.991309,7.46106,0.928018,2.02306,0.982125,0.633553,0.94736,,
7.48314,0.986521,3.610423,0.908851,0.568894,0.973921,,,5.468403,0.989744,3.624906,0.937084,0.455179,0.984221,79.443724,0.991309,7.512794,0.930932,2.033,0.983763,0.637979,0.949781,,
7.533323,0.987194,3.62971,0.912549,0.572843,0.97476,,,5.505055,0.990525,3.641899,0.943391,0.458293,0.984669,79.962195,0.991309,7.564529,0.933837,2.042941,0.985305,0.642405,0.952055,,
7.583506,0.987874,3.648997,0.915858,0.576791,0.975569,,,5.541707,0.991426,3.658892,0.949949,0.461407,0.985004,80.480665,0.991309,7.616263,0.936748,2.052882,0.986737,0.646831,0.954162,,
7.633689,0.988569,3.668284,0.918856,0.58074,0.97637,,,5.57836,0.992315,3.675885,0.95651,0.46452,0.985245,80.999135,0.991309,7.667997,0.939664,2.062822,0.988056,0.651257,0.956089,,
7.683872,0.98929,3.687571,0.921661,0.584688,0.977182,,,5.615012,0.993063,3.692879,0.962796,0.467634,0.985422,81.517606,0.991309,7.719732,0.942567,2.072763,0.98927,0.655684,0.957835,,
7.734055,0.990038,3.706858,0.924412,0.588637,0.978022,,,5.651664,0.993601,3.709872,0.968551,0.470748,0.985575,82.036076,0.991309,7.771466,0.945431,2.082703,0.990393,0.66011,0.959412,,
7.784239,0.9908,3.726145,0.927244,0.592585,0.978905,,,5.688317,0.993931,3.726865,0.973586,0.473862,0.985751,82.554546,0.991309,7.823201,0.948225,2.092644,0.991434,0.664536,0.960847,,
7.834422,0.991547,3.745433,0.930263,0.596534,0.979838,,,5.724969,0.994104,3.743859,0.977802,0.476976,0.985999,83.073017,0.991309,7.874935,0.950922,2.102585,0.992398,0.668962,0.962176,,
7.884605,0.992236,3.76472,0.933536,0.600483,0.98082,,,5.761621,0.994182,3.760852,0.981197,0.480089,0.98637,83.591487,0.991309,7.92667,0.953502,2.112525,0.993283,0.673388,0.963432,,
7.934788,0.992831,3.784007,0.937074,0.604431,0.981836,,,5.798273,0.994212,3.777845,0.983845,0.483203,0.986906,84.109957,0.991309,7.978404,0.955958,2.122466,0.994079,0.677814,0.964645,,
7.984971,0.993304,3.803294,0.940837,0.60838,0.982863,,,5.834926,0.994222,3.794838,0.985872,0.486317,0.987622,84.628428,0.991309,8.030138,0.958298,2.132407,0.994779,0.682241,0.965832,,
8.035154,0.993651,3.822581,0.94474,0.612328,0.983869,,,5.871578,0.994226,3.811832,0.987421,0.489431,0.988504,85.146898,0.991309,8.081873,0.96054,2.142347,0.995376,0.686667,0.966997,,
8.085337,0.993884,3.841868,0.948661,0.616277,0.984819,,,5.90823,0.99423,3.828825,0.988629,0.492545,0.989499,85.665368,0.991309,8.133607,0.962717,2.152288,0.995868,0.691093,0.968136,,
8.13552,0.994027,3.861155,0.952464,0.620225,0.985685,,,5.944882,0.994242,3.845818,0.989606,0.495658,0.990526,86.183839,0.991309,8.185342,0.964864,2.162229,0.996257,0.695519,0.96924,,
8.185703,0.994107,3.880442,0.95602,0.624174,0.986446,,,5.981535,0.994274,3.862812,0.990433,0.498772,0.991496,86.702309,0.991309,8.237076,0.967019,2.172169,0.99655,0.699945,0.970299,,
8.235886,0.994148,3.899729,0.959236,0.628123,0.987096,,,6.018187,0.994348,3.879805,0.991159,0.501886,0.992335,87.220779,0.991309,8.28881,0.969216,2.18211,0.996761,0.704372,0.971308,,
8.286069,0.994167,3.919016,0.962069,0.632071,0.987642,,,6.054839,0.994494,3.896798,0.991809,0.505,0.993,87.73925,0.991309,8.340545,0.971475,2.19205,0.996904,0.708798,0.972265,,
8.336252,0.994175,3.938303,0.964541,0.63602,0.988106,,,6.091491,0.994739,3.913791,0.992395,0.508114,0.993484,88.25772,0.991309,8.392279,0.973806,2.201991,0.996996,0.713224,0.973169,,
8.386435,0.994179,3.95759,0.966729,0.639968,0.988515,,,6.128144,0.995092,3.930785,0.99292,0.511227,0.993811,88.77619,0.991309,8.444014,0.976202,2.211932,0.997051,0.71765,0.974024,,
8.436618,0.994184,3.976877,0.968751,0.643917,0.988899,,,6.164796,0.995526,3.947778,0.993389,0.514341,0.994023,89.294661,0.991309,8.495748,0.97864,2.221872,0.997082,0.722076,0.974839,,
8.486801,0.994193,3.996164,0.970738,0.647865,0.989286,,,6.201448,0.995981,3.964771,0.993811,0.517455,0.994167,89.813131,0.991309,8.547482,0.981084,2.231813,0.997099,0.726502,0.975629,,
8.536984,0.994212,4.015451,0.972806,0.651814,0.989701,,,6.238101,0.996389,3.981765,0.9942,0.520569,0.994288,90.331601,0.991309,8.599217,0.983491,2.241754,0.997109,0.730929,0.976423,,
8.587167,0.994252,4.034738,0.975032,0.655763,0.990161,,,6.274753,0.996701,3.998758,0.994573,0.523682,0.994424,90.850072,0.991309,8.650951,0.985814,2.251694,0.997117,0.735355,0.977257,,
8.63735,0.994327,4.054025,0.977446,0.659711,0.990678,,,6.311405,0.996906,4.015751,0.994945,0.526796,0.994601,91.368542,0.991309,8.702686,0.988006,2.261635,0.997129,0.739781,0.97818,,
8.687533,0.994454,4.073312,0.980023,0.66366,0.99126,,,6.348057,0.99702,4.032745,0.995325,0.52991,0.994838,91.887012,0.991309,8.75442,0.990027,2.271576,0.99715,0.744207,0.979244,,
8.737716,0.994649,4.0926,0.982699,0.667608,0.991912,,,6.38471,0.997074,4.049738,0.995712,0.533024,0.995137,92.405483,0.991309,8.806154,0.991848,2.281516,0.997188,0.748633,0.980494,,
8.787899,0.994922,4.111887,0.985378,0.671557,0.992635,,,6.421362,0.997096,4.066731,0.996104,0.536138,0.995492,92.923953,0.991309,8.857889,0.99345,2.291457,0.997251,0.753059,0.981959,,
8.838082,0.995272,4.131174,0.987957,0.675505,0.993422,,,6.458014,0.997105,4.083724,0.996495,0.539251,0.995888,93.442423,0.991309,8.909623,0.994828,2.301397,0.99735,0.757486,0.983641,,
8.888265,0.995686,4.150461,0.990342,0.679454,0.994259,,,6.494666,0.99711,4.100718,0.996882,0.542365,0.996307,93.960894,0.991309,8.961358,0.995986,2.311338,0.997495,0.761912,0.985514,,
8.938448,0.996145,4.169748,0.992462,0.683403,0.995123,,,6.531319,0.99712,4.117711,0.997267,0.545479,0.996738,94.479364,0.991309,9.013092,0.996937,2.321279,0.997691,0.766338,0.987518,,
8.988631,0.99663,4.189035,0.994276,0.687351,0.995981,,,6.567971,0.997147,4.134704,0.997651,0.548593,0.997171,94.997834,0.991309,9.064827,0.997701,2.331219,0.997937,0.770764,0.989573,,
9.038814,0.997126,4.208322,0.995775,0.6913,0.996797,,,6.604623,0.997211,4.151698,0.998033,0.551707,0.997604,95.516305,0.991309,9.116561,0.9983,2.34116,0.998224,0.77519,0.991583,,
9.088997,0.99762,4.227609,0.996972,0.695248,0.99754,,,6.641275,0.997341,4.168691,0.998407,0.55482,0.998031,96.034775,0.991309,9.168295,0.99876,2.351101,0.998535,0.779616,0.993453,,
9.13918,0.9981,4.246896,0.997898,0.699197,0.998181,,,6.677928,0.997566,4.185684,0.998761,0.557934,0.998442,96.553245,0.991309,9.22003,0.999105,2.361041,0.998847,0.784043,0.995108,,
9.189363,0.99855,4.266183,0.99859,0.703145,0.998708,,,6.71458,0.997899,4.202677,0.99908,0.561048,0.998821,97.071716,0.991309,9.271764,0.999357,2.370982,0.999137,0.788469,0.996497,,
9.239546,0.998949,4.28547,0.99909,0.707094,0.999118,,,6.751232,0.998321,4.219671,0.999352,0.564162,0.999152,97.590186,0.991309,9.323499,0.999537,2.380923,0.999389,0.792895,0.997601,,
9.289729,0.999279,4.304757,0.999436,0.711043,0.99942,,,6.787884,0.998778,4.236664,0.999569,0.567276,0.999421,98.108656,0.991314,9.375233,0.999661,2.390863,0.99959,0.797321,0.998432,,
9.339912,0.999531,4.324044,0.999666,0.714991,0.99963,,,6.824537,0.9992,4.253657,0.999729,0.570389,0.999623,98.627127,0.991386,9.426967,0.999746,2.400804,0.999741,0.801747,0.999023,,
9.390095,0.999707,4.343331,0.999812,0.71894,0.999768,,,6.861189,0.999532,4.270651,0.99984,0.573503,0.999764,99.145597,0.991917,9.478702,0.999801,2.410744,0.999845,0.806174,0.99942,,
9.440278,0.999819,4.362618,0.999898,0.722888,0.999853,,,6.897841,0.999756,4.287644,0.99991,0.576617,0.999853,99.664067,0.993745,9.530436,0.999837,2.420685,0.999911,0.8106,0.999672,,
9.490461,0.999883,4.381905,0.999947,0.726837,0.999903,,,6.934494,0.999885,4.304637,0.999952,0.579731,0.999905,100.182538,0.996716,9.582171,0.999859,2.430626,0.999951,0.815026,0.999822,,
9.540644,0.999916,4.401192,0.999973,0.730785,0.999931,,,6.971146,0.999949,4.321631,0.999975,0.582844,0.999933,100.701008,0.998999,9.633905,0.999872,2.440566,0.999973,0.819452,0.999907,,
9.590827,0.999932,4.42048,0.999986,0.734734,0.999945,,,7.007798,0.999975,4.338624,0.999987,0.585958,0.999947,101.219478,0.999826,9.685639,0.99988,2.450507,0.999984,0.823878,0.999952,,
9.64101,0.999939,4.439767,0.999992,0.738682,0.999952,,,7.04445,0.999985,4.355617,0.999992,0.589072,0.999953,101.737949,0.999968,9.737374,0.999884,2.460448,0.999989,0.828304,0.999975,,


==> figures/plots/MT_cumulative_gt_col_data.csv <==
1_DistanceSimple_x,1_DistanceSimple_y,1_TQ_x,1_TQ_y,1_WTTC_x,1_WTTC_y,1_TTC_x,1_TTC_y,2_DistanceSimple_x,2_DistanceSimple_y,2_TQ_x,2_TQ_y,2_WTTC_x,2_WTTC_y,2_TTC_x,2_TTC_y,3_DistanceSimple_x,3_DistanceSimple_y,3_TQ_x,3_TQ_y,3_WTTC_x,3_WTTC_y,3_TTC_x,3_TTC_y
5.3299,0.0,0.40222518969546145,0.0,0.3568,0.0,0.06377551020408163,0.0,3.9572,0.0,0.3735777130885764,0.0,0.3229,0.0,0.26246719160104987,0.0,8.5253,0.0,0.2129046489582659,0.0,0.7671,0.0,0.11185682326621925,0.0
5.3299,0.999939,0.40222518969546145,0.999992,0.3568,0.999952,0.06377551020408163,0.999984,3.9572,0.999985,0.3735777130885764,0.999992,0.3229,0.999953,0.26246719160104987,0.999968,8.5253,0.999884,0.2129046489582659,0.999989,0.7671,0.999975,0.11185682326621925,0.999917


==> figures/plots/MT_gt_col_data.csv <==
1_DistanceSimple_x,1_DistanceSimple_y,1_DistanceSimple_mean_x,1_DistanceSimple_mean_y,1_TQ_x,1_TQ_y,1_TQ_mean_x,1_TQ_mean_y,1_GapTime_x,1_GapTime_y,1_GapTime_mean_x,1_GapTime_mean_y,1_PTTC_x,1_PTTC_y,1_PTTC_mean_x,1_PTTC_mean_y,1_WTTC_x,1_WTTC_y,1_WTTC_mean_x,1_WTTC_mean_y,1_TTC_x,1_TTC_y,1_TTC_mean_x,1_TTC_mean_y,2_DistanceSimple_x,2_DistanceSimple_y,2_DistanceSimple_mean_x,2_DistanceSimple_mean_y,2_TQ_x,2_TQ_y,2_TQ_mean_x,2_TQ_mean_y,2_GapTime_x,2_GapTime_y,2_GapTime_mean_x,2_GapTime_mean_y,2_PTTC_x,2_PTTC_y,2_PTTC_mean_x,2_PTTC_mean_y,2_WTTC_x,2_WTTC_y,2_WTTC_mean_x,2_WTTC_mean_y,2_TTC_x,2_TTC_y,2_TTC_mean_x,2_TTC_mean_y,3_DistanceSimple_x,3_DistanceSimple_y,3_DistanceSimple_mean_x,3_DistanceSimple_mean_y,3_TQ_x,3_TQ_y,3_TQ_mean_x,3_TQ_mean_y,3_PTTC_x,3_PTTC_y,3_PTTC_mean_x,3_PTTC_mean_y,3_WTTC_x,3_WTTC_y,3_WTTC_mean_x,3_WTTC_mean_y,3_TTC_x,3_TTC_y,3_TTC_mean_x,3_TTC_mean_y,3_GapTime_x,3_GapTime_y,3_GapTime_mean_x,3_GapTime_mean_y
5.3299,0,5.3299,0,0.402225189695462,0,0.402225189695462,0,0.162685197544328,0,0.162685197544328,0,3.38,0,3.38,0,0.3568,0,0.3568,0,0.063775,0,0.063775,0,3.9572,0,3.9572,0,0.373577713088576,0,0.373577713088576,0,0.465386628180811,0,0.465386628180811,0,1.11,0,1.11,0,0.3229,0,0.3229,0,0.262467,0,0.262467,0,8.5253,0,8.5253,0,0.212904648958266,0,0.212904648958266,0,5.92,0,5.92,0,0.7671,0,0.7671,0,0.111856,0,0.111856,0,0,0,0,0
5.3299,0.902715,5.3299,0.509754,0.402225189695462,0.896121,0.402225189695462,1.920811,0.162685197544328,2.199374,0.162685197544328,2.20919,3.38,3.166635,3.38,0.661594,0.3568,4.488769,0.3568,4.429943,0.063775,0,0.063775,0,3.9572,1.227859,3.9572,0.806676,0.373577713088576,0.792292,0.373577713088576,2.510621,0.465386628180811,2.365981,0.465386628180811,2.130689,1.11,3.770558,1.11,0.525201,0.3229,7.953632,0.3229,4.901169,0.262467,0,0.262467,0,8.5253,0.620262,8.5253,0.331334,0.212904648958266,1.773907,0.212904648958266,2.895917,5.92,0.735957,5.92,0.302292,0.7671,48.968307,0.7671,5.558935,0.111856,6.259379,0.111856,6.259379,0,0,0,0


==> figures/plots/OF_col_data.csv <==
1_DistanceSimple_x,1_DistanceSimple_y,1_DistanceSimple_mean_x,1_DistanceSimple_mean_y,1_TQ_x,1_TQ_y,1_TQ_mean_x,1_TQ_mean_y,1_GapTime_x,1_GapTime_y,1_GapTime_mean_x,1_GapTime_mean_y,1_PTTC_x,1_PTTC_y,1_PTTC_mean_x,1_PTTC_mean_y,1_WTTC_x,1_WTTC_y,1_WTTC_mean_x,1_WTTC_mean_y,1_TTC_x,1_TTC_y,1_TTC_mean_x,1_TTC_mean_y,2_DistanceSimple_x,2_DistanceSimple_y,2_DistanceSimple_mean_x,2_DistanceSimple_mean_y,2_TQ_x,2_TQ_y,2_TQ_mean_x,2_TQ_mean_y,2_GapTime_x,2_GapTime_y,2_GapTime_mean_x,2_GapTime_mean_y,2_PTTC_x,2_PTTC_y,2_PTTC_mean_x,2_PTTC_mean_y,2_WTTC_x,2_WTTC_y,2_WTTC_mean_x,2_WTTC_mean_y,2_TTC_x,2_TTC_y,2_TTC_mean_x,2_TTC_mean_y,3_DistanceSimple_x,3_DistanceSimple_y,3_DistanceSimple_mean_x,3_DistanceSimple_mean_y,3_TQ_x,3_TQ_y,3_TQ_mean_x,3_TQ_mean_y,3_GapTime_x,3_GapTime_y,3_GapTime_mean_x,3_GapTime_mean_y,3_PTTC_x,3_PTTC_y,3_PTTC_mean_x,3_PTTC_mean_y,3_WTTC_x,3_WTTC_y,3_WTTC_mean_x,3_WTTC_mean_y,3_TTC_x,3_TTC_y,3_TTC_mean_x,3_TTC_mean_y,4_DistanceSimple_x,4_DistanceSimple_y,4_DistanceSimple_mean_x,4_DistanceSimple_mean_y,4_TQ_x,4_TQ_y,4_TQ_mean_x,4_TQ_mean_y,4_GapTime_x,4_GapTime_y,4_GapTime_mean_x,4_GapTime_mean_y,4_PTTC_x,4_PTTC_y,4_PTTC_mean_x,4_PTTC_mean_y,4_WTTC_x,4_WTTC_y,4_WTTC_mean_x,4_WTTC_mean_y,4_TTC_x,4_TTC_y,4_TTC_mean_x,4_TTC_mean_y
-0.351249,0.000833,3.01156,5.2E-05,0.21855,0.00112,0.045864,0.001001,-0.025098,0.161768,-0.039594,0.128911,-0.402664,0.001414,-1.962024,0.000155,0.012794,0.015197,0.204269,0.004502,-0.242463,0.013691,-0.097717,0.015653,-0.687553,0.000429,3.938252,0.000125,0.289727,0.000267,0.152057,0.000695,0.39987,0.004156,0.921059,0.004695,-0.467967,0.00145,-0.899311,7.3E-05,-0.037813,0.00497,0.371561,0.002644,-0.141653,0.002512,-0.013101,0.003865,-0.663713,0.000289,3.774964,0.000112,-0.005182,0.002958,0.049377,0.0036,0.319577,0.008764,1.167296,0.017806,-0.581236,0.000666,0.172862,4.7E-05,-0.033694,0.000803,0.485791,0.001375,-0.440905,0.002174,-0.116748,0.001237,-0.383988,0.000615,2.825501,6.5E-05,0.10014,0.000721,0.076226,0.001311,2.130329,0.062774,2.130329,0.062774,-0.303202,0.00219,-1.262599,0.000237,-0.083444,0.010093,0.588961,0.001112,-0.462817,0.001111,-0.120987,0.001626
-0.295208,0.001352,3.075394,0.000101,0.233684,0.002283,0.05297,0.00222,-0.023713,0.250548,-0.037527,0.199164,-0.336155,0.00418,-1.287576,0.000788,0.014008,0.03467,0.208982,0.009945,-0.204054,0.050695,-0.088836,0.036261,-0.627556,0.000828,3.984935,0.000243,0.304084,0.000617,0.158833,0.001963,0.406803,0.007985,0.928607,0.008477,-0.421757,0.003047,-0.565441,0.000266,-0.035068,0.010098,0.373842,0.005635,-0.094016,0.013923,-0.005933,0.009969,-0.609124,0.000557,3.829177,0.000242,0.009119,0.007191,0.054468,0.008322,0.327609,0.014766,1.171437,0.030698,-0.540671,0.001214,0.581394,0.000254,-0.029473,0.001685,0.490709,0.003506,-0.352694,0.014319,-0.104427,0.003548,-0.324021,0.001127,2.885918,0.000141,0.114603,0.00162,0.082254,0.00315,2.130869,0.108077,2.130869,0.108077,-0.263622,0.005788,-0.781347,0.001429,-0.078035,0.017853,0.592765,0.002812,-0.386335,0.005006,-0.107195,0.00465
-0.239168,0.002141,3.139228,0.000191,0.248818,0.004445,0.060076,0.004565,-0.022329,0.38055,-0.03546,0.301688,-0.269645,0.010831,-0.613128,0.00312,0.015221,0.072763,0.213696,0.020345,-0.165646,0.154672,-0.079956,0.078748,-0.567559,0.001529,4.031617,0.000449,0.318441,0.001317,0.165609,0.004839,0.413736,0.014616,0.936155,0.014731,-0.375546,0.006038,-0.231572,0.000859,-0.032322,0.019635,0.376123,0.011227,-0.046378,0.056345,0.001235,0.023584,-0.554534,0.001027,3.88339,0.000492,0.02342,0.016198,0.059559,0.018046,0.335641,0.02411,1.175579,0.051146,-0.500106,0.002124,0.989926,0.001056,-0.025251,0.003341,0.495626,0.008124,-0.264484,0.067915,-0.092105,0.00943,-0.264054,0.001994,2.946335,0.000285,0.129067,0.003417,0.088283,0.007079,2.13141,0.180568,2.13141,0.180568,-0.224042,0.013876,-0.300095,0.00598,-0.072626,0.030493,0.596569,0.006437,-0.309853,0.018424,-0.093403,0.012162
-0.183128,0.003305,3.203062,0.000345,0.263952,0.008263,0.067182,0.008711,-0.020945,0.566853,-0.033393,0.448058,-0.203136,0.024619,0.06132,0.009741,0.016435,0.14049,0.218409,0.038547,-0.127237,0.389287,-0.071075,0.160352,-0.507562,0.00271,4.0783,0.000794,0.332797,0.002598,0.172385,0.010417,0.42067,0.0255,0.943703,0.024636,-0.329335,0.011289,0.102297,0.002459,-0.029577,0.036548,0.378403,0.020912,0.00126,0.167865,0.008403,0.051247,-0.499945,0.001815,3.937603,0.000937,0.03772,0.033857,0.064651,0.036734,0.343673,0.038153,1.179721,0.082368,-0.459541,0.003567,1.398457,0.003421,-0.021029,0.006278,0.500544,0.017103,-0.176274,0.233107,-0.079784,0.023242,-0.204086,0.00341,3.006752,0.00054,0.143531,0.006765,0.094311,0.0149,2.131951,0.292873,2.131951,0.292873,-0.184462,0.030196,0.181156,0.017571,-0.067217,0.050301,0.600372,0.01336,-0.233371,0.055879,-0.079612,0.029142
-0.127088,0.004977,3.266896,0.000601,0.279086,0.014673,0.074288,0.015446,-0.019561,0.828099,-0.031326,0.652445,-0.136627,0.04914,0.735768,0.024333,0.017648,0.249544,0.223122,0.067644,-0.088829,0.809459,-0.062195,0.306201,-0.447565,0.004603,4.124982,0.001344,0.347154,0.00475,0.179161,0.019581,0.427603,0.042423,0.951251,0.03966,-0.283124,0.019932,0.436166,0.006264,-0.026831,0.065121,0.380684,0.036428,0.048898,0.373416,0.015571,0.102447,-0.445355,0.003071,3.991816,0.001675,0.052021,0.065762,0.069742,0.070259,0.351705,0.058524,1.183862,0.128237,-0.418975,0.005751,1.806989,0.008692,-0.016808,0.011202,0.505461,0.032718,-0.088064,0.583417,-0.067462,0.053152,-0.144119,0.005636,3.067169,0.00096,0.157994,0.012583,0.10034,0.029436,2.132491,0.461377,2.132491,0.461377,-0.144882,0.05967,0.662408,0.037176,-0.061808,0.080151,0.604176,0.025221,-0.156889,0.141008,-0.06582,0.06408
-0.071048,0.007311,3.330731,0.00101,0.294221,0.02491,0.081394,0.025513,-0.018177,1.186492,-0.029259,0.931519,-0.070118,0.086261,1.410216,0.049343,0.018862,0.407776,0.227836,0.10994,-0.05042,1.393537,-0.053315,0.548447,-0.387568,0.007503,4.171665,0.002185,0.361511,0.008061,0.185937,0.032167,0.434536,0.06733,0.958798,0.061469,-0.236914,0.033266,0.770036,0.014224,-0.024086,0.111095,0.382964,0.059385,0.096536,0.636207,0.022739,0.188805,-0.390765,0.004974,4.046029,0.002816,0.066322,0.11891,0.074833,0.1264,0.359736,0.087032,1.188004,0.19305,-0.37841,0.008902,2.215521,0.017522,-0.012586,0.019045,0.510378,0.056881,0.000146,1.077518,-0.05514,0.112852,-0.084152,0.009008,3.127586,0.0016,0.172458,0.022003,0.106369,0.054694,2.133032,0.706366,2.133032,0.706366,-0.105302,0.107148,1.143659,0.060044,-0.056399,0.123398,0.607979,0.043479,-0.080408,0.29891,-0.052028,0.129544
-0.015008,0.010479,3.394565,0.001638,0.309355,0.040454,0.0885,0.039415,-0.016793,1.667373,-0.027192,1.30401,-0.003609,0.133452,2.084664,0.082322,0.020076,0.613013,0.232549,0.165494,-0.012012,1.992956,-0.044434,0.921647,-0.327571,0.011741,4.218348,0.003429,0.375868,0.012734,0.192712,0.04627,0.441469,0.102023,0.966346,0.091734,-0.190703,0.05254,1.103905,0.028813,-0.021341,0.181496,0.385245,0.090699,0.144173,0.868337,0.029907,0.321593,-0.336176,0.007718,4.100242,0.004458,0.080622,0.200561,0.079925,0.21418,0.367768,0.125506,1.192146,0.281085,-0.337845,0.013227,2.624052,0.028603,-0.008365,0.030956,0.515296,0.089877,0.088356,1.496212,-0.042819,0.222587,-0.024185,0.013924,3.188003,0.002507,0.186921,0.036203,0.112397,0.095789,2.133572,1.051753,2.133572,1.051753,-0.065722,0.175024,1.624911,0.082827,-0.05099,0.183604,0.611783,0.068842,-0.003926,0.537153,-0.038236,0.241269
0.041033,0.01466,3.458399,0.002567,0.324489,0.0629,0.095605,0.057316,-0.015409,2.298277,-0.025125,1.789845,0.062901,0.18252,2.759112,0.1145,0.021289,0.847791,0.237262,0.230728,0.026397,2.38138,-0.035554,1.453537,-0.267574,0.017647,4.26503,0.005219,0.390225,0.018786,0.199488,0.058544,0.448402,0.147736,0.973894,0.131847,-0.144492,0.078643,1.437774,0.052116,-0.018595,0.284029,0.387526,0.130021,0.191811,1.016149,0.037075,0.507782,-0.281586,0.011472,4.154455,0.006665,0.094923,0.316237,0.085016,0.342341,0.3758,0.175547,1.196287,0.39596,-0.29728,0.018867,3.032584,0.039399,-0.004143,0.048275,0.520213,0.129082,0.176566,1.608237,-0.030497,0.40809,0.035782,0.020821,3.248421,0.003695,0.201385,0.056115,0.118426,0.158459,2.134113,1.524351,2.134113,1.524351,-0.026142,0.260475,2.106163,0.110344,-0.045581,0.264105,0.615586,0.100875,0.072556,0.825503,-0.024445,0.41491
0.097073,0.020022,3.522233,0.003893,0.339623,0.093731,0.102711,0.07922,-0.014024,3.107343,-0.023058,2.408787,0.12941,0.221675,3.43356,0.135162,0.022503,1.07865,0.241976,0.297931,0.064805,2.40287,-0.026673,2.152169,-0.207577,0.025497,4.311713,0.007747,0.404582,0.02598,0.206264,0.065912,0.455335,0.204716,0.981442,0.182538,-0.098281,0.111758,1.771643,0.08428,-0.01585,0.425932,0.389806,0.175482,0.239449,1.092481,0.044243,0.745855,-0.226997,0.016338,4.208668,0.009449,0.109223,0.46728,0.090107,0.51713,0.383832,0.238231,1.200429,0.539843,-0.256715,0.025836,3.441116,0.049432,7.8E-05,0.072472,0.525131,0.168517,0.264777,1.403736,-0.018175,0.695977,0.09575,0.030132,3.308838,0.005135,0.215849,0.082068,0.124454,0.248079,2.134654,2.15272,2.134654,2.15272,0.013438,0.354001,2.587414,0.143725,-0.040172,0.367417,0.61939,0.138105,0.149038,1.094875,-0.010653,0.660415
0.153113,0.026703,3.586067,0.00572,0.354757,0.13402,0.109817,0.105495,-0.01264,4.121052,-0.020991,3.178578,0.195919,0.24065,4.108008,0.139521,0.023717,1.262537,0.246689,0.356314,0.103214,2.089439,-0.017793,2.99302,-0.14758,0.035441,4.358395,0.011283,0.418939,0.03383,0.21304,0.067835,0.462268,0.271937,0.98899,0.243492,-0.052071,0.151094,2.105513,0.122124,-0.013105,0.612357,0.392087,0.224097,0.287087,1.109941,0.051411,1.023198,-0.172407,0.022302,4.262881,0.012782,0.123524,0.648791,0.095199,0.739926,0.391864,0.313791,1.20457,0.712648,-0.21615,0.033965,3.849647,0.062362,0.0043,0.105017,0.530048,0.199988,0.352987,1.079987,-0.005854,1.105084,0.155717,0.042214,3.369255,0.006758,0.230312,0.113468,0.130483,0.368229,2.135194,2.965751,2.135194,2.965751,0.053017,0.440867,3.068666,0.168617,-0.034763,0.494579,0.623194,0.178641,0.22552,1.266464,0.003139,0.97542
0.209153,0.03479,3.649902,0.008146,0.369891,0.184127,0.116923,0.137613,-0.011256,5.361347,-0.018925,4.112655,0.262428,0.235723,4.782456,0.131638,0.02493,1.359503,0.251403,0.394696,0.141622,1.624974,-0.008912,3.911777,-0.087583,0.047439,4.405078,0.016205,0.433295,0.041671,0.219816,0.067464,0.469201,0.347099,0.996538,0.313023,-0.00586,0.194811,2.439382,0.159133,-0.010359,0.844536,0.394368,0.272918,0.334725,1.057413,0.058579,1.316596,-0.117817,0.029187,4.317094,0.016633,0.137825,0.848939,0.10029,1.005614,0.399896,0.401337,1.208712,0.911367,-0.175584,0.042867,4.258179,0.082865,0.008521,0.147138,0.534965,0.215753,0.441197,0.819483,0.006468,1.635474,0.215684,0.05727,3.429672,0.008474,0.244776,0.148706,0.136511,0.519061,2.135735,3.991189,2.135735,3.991189,0.092597,0.505621,3.549917,0.171104,-0.029354,0.644558,0.626997,0.220915,0.302002,1.293682,0.01693,1.340491
0.265193,0.044296,3.713736,0.011255,0.385026,0.243454,0.124029,0.17867,-0.009872,6.842275,-0.016858,5.217581,0.328937,0.211163,5.456904,0.118684,0.026144,1.346754,0.256116,0.404986,0.180031,1.196861,-3.2E-05,4.808365,-0.027586,0.061209,4.45176,0.02302,0.447652,0.048787,0.226591,0.070427,0.476134,0.426987,1.004085,0.387934,0.040351,0.240196,2.773251,0.187548,-0.007614,1.118181,0.396648,0.320681,0.382362,0.958485,0.065747,1.59601,-0.063228,0.036638,4.371307,0.021026,0.152125,1.050275,0.105381,1.302557,0.407928,0.498688,1.212854,1.129738,-0.135019,0.051941,4.666711,0.110893,0.012743,0.199421,0.539883,0.211605,0.529407,0.647256,0.018789,2.259284,0.275651,0.075262,3.490089,0.010229,0.25924,0.185376,0.14254,0.695981,2.136276,5.254305,2.136276,5.254305,0.132177,0.537645,4.031169,0.157951,-0.023945,0.813873,0.630801,0.264077,0.378484,1.183844,0.030722,1.719458
0.321234,0.05514,3.77757,0.015092,0.40016,0.310352,0.131135,0.233147,-0.008488,8.566457,-0.014791,6.490469,0.395446,0.176374,6.131352,0.104099,0.027358,1.227351,0.260829,0.384994,0.218439,0.887734,0.008849,5.564517,0.032411,0.076225,4.498443,0.032356,0.462009,0.054541,0.233367,0.081777,0.483067,0.50814,1.011633,0.463627,0.086561,0.284049,3.10712,0.201705,-0.004869,1.422666,0.398929,0.369223,0.43,0.875379,0.072915,1.83044,-0.008638,0.044135,4.42552,0.026088,0.166426,1.232935,0.110473,1.614509,0.41596,0.602368,1.216995,1.358375,-0.094454,0.060425,5.075242,0.140968,0.016964,0.261281,0.5448,0.188707,0.617617,0.493947,0.031111,2.918851,0.335618,0.095841,3.550506,0.012061,0.273703,0.220822,0.148569,0.88923,2.136816,6.776746,2.136816,6.776746,0.171757,0.5346,4.512421,0.145162,-0.018536,0.996596,0.634604,0.307857,0.454965,0.985199,0.044514,2.066848
0.377274,0.067138,3.841404,0.019653,0.415294,0.382201,0.138241,0.305603,-0.007104,10.521764,-0.012724,7.916722,0.461956,0.141249,6.8058,0.087611,0.028571,1.029014,0.265543,0.339274,0.256848,0.68471,0.017729,6.071524,0.092408,0.091743,4.545125,0.04489,0.476366,0.058491,0.240143,0.103026,0.49,0.587616,1.019181,0.534536,0.132772,0.323199,3.44099,0.200576,-0.002123,1.741458,0.401209,0.423846,0.477638,0.842046,0.080083,1.994214,0.045951,0.051055,4.479733,0.032022,0.180726,1.378789,0.115564,1.923963,0.423992,0.7078,1.221137,1.585424,-0.053889,0.067498,5.483774,0.168313,0.021186,0.330465,0.549717,0.15313,0.705827,0.333515,0.043433,3.535719,0.395586,0.118305,3.610924,0.014137,0.288167,0.252856,0.154597,1.084839,2.137357,8.575384,2.137357,8.575384,0.211337,0.501812,4.993672,0.135163,-0.013127,1.184834,0.638408,0.352179,0.531447,0.755398,0.058306,2.34145
0.433314,0.079996,3.905238,0.024872,0.430428,0.455675,0.145347,0.398548,-0.005719,12.678679,-0.010657,9.468455,0.528465,0.112691,7.480248,0.069585,0.029785,0.793681,0.270256,0.27758,0.295256,0.548741,0.026609,6.259379,0.152405,0.106881,4.591808,0.061208,0.490723,0.060478,0.246919,0.131149,0.496933,0.663582,1.026729,0.594808,0.178983,0.354973,3.774859,0.187788,0.000622,2.053958,0.40349,0.492126,0.525276,0.83646,0.087251,2.072375,0.100541,0.056761,4.533946,0.038994,0.195027,1.475089,0.120655,2.215741,0.432023,0.809688,1.225279,1.797688,-0.013324,0.072415,5.892306,0.192494,0.025408,0.402825,0.554635,0.113411,0.794037,0.206062,0.055754,4.029349,0.455553,0.141605,3.671341,0.016742,0.302631,0.280391,0.160626,1.266955,2.137898,10.660683,2.137898,10.660683,0.250917,0.448483,5.474924,0.11935,-0.007718,1.369679,0.642211,0.39697,0.607929,0.537009,0.072097,2.521405
0.489354,0.093327,3.969073,0.030616,0.445562,0.527107,0.152453,0.510353,-0.004335,14.988841,-0.00859,11.103988,0.594974,0.09341,8.154696,0.05262,0.030998,0.563177,0.274969,0.211703,0.333665,0.458687,0.03549,6.116505,0.212402,0.120726,4.63849,0.081588,0.50508,0.060685,0.253695,0.160117,0.503866,0.735443,1.034277,0.639167,0.225194,0.377527,4.108728,0.169275,0.003367,2.33852,0.405771,0.581373,0.572914,0.811,0.094419,2.06434,0.15513,0.060707,4.588159,0.046948,0.209328,1.516433,0.125747,2.479416,0.440055,0.902526,1.22942,1.982027,0.027242,0.074645,6.300837,0.212006,0.029629,0.472638,0.559552,0.07762,0.882247,0.136761,0.068076,4.338819,0.51552,0.164416,3.731758,0.020196,0.317094,0.303739,0.166654,1.420966,2.138438,13.033974,2.138438,13.033974,0.290497,0.383598,5.956175,0.094802,-0.002309,1.5425,0.646015,0.442438,0.684411,0.352578,0.085889,2.613787
0.545394,0.106664,4.032907,0.036693,0.460697,0.592886,0.159559,0.634356,-0.002951,17.385217,-0.006523,12.768694,0.661483,0.08251,8.829144,0.03929,0.032212,0.367641,0.279683,0.152111,0.372073,0.410617,0.04437,5.692219,0.272399,0.132447,4.685173,0.105764,0.519437,0.05967,0.26047,0.183915,0.510799,0.80343,1.041825,0.663778,0.271404,0.38999,4.442597,0.150314,0.006113,2.575983,0.408051,0.69571,0.620552,0.734274,0.101587,1.984836,0.20972,0.062536,4.642372,0.055429,0.223628,1.504588,0.130838,2.709773,0.448087,0.981173,1.233562,2.1268,0.067807,0.073985,6.709369,0.21944,0.033851,0.533579,0.56447,0.051554,0.970458,0.101405,0.080398,4.438159,0.575487,0.185261,3.792175,0.024715,0.331558,0.324456,0.172683,1.536407,2.138979,15.683144,2.138979,15.683144,0.330077,0.313982,6.437427,0.068441,0.0031,1.696347,0.649818,0.489812,0.760893,0.212838,0.099681,2.652507
0.601435,0.119491,4.096741,0.042869,0.475831,0.649796,0.166664,0.759949,-0.001567,19.784192,-0.004456,14.39736,0.727992,0.077147,9.503592,0.03017,0.033426,0.220819,0.284396,0.105683,0.410482,0.401951,0.053251,5.080994,0.332396,0.14138,4.731856,0.132738,0.533794,0.058338,0.267246,0.199181,0.517732,0.867737,1.049372,0.666962,0.317615,0.392428,4.776467,0.13369,0.008858,2.752863,0.410332,0.834079,0.668189,0.614878,0.108756,1.861075,0.26431,0.062135,4.696585,0.063513,0.237929,1.446745,0.135929,2.905478,0.456119,1.041356,1.237704,2.223098,0.108372,0.070618,7.117901,0.207454,0.038072,0.580147,0.569387,0.038853,1.058668,0.071248,0.092719,4.338654,0.635455,0.202679,3.852592,0.030261,0.346021,0.344809,0.178712,1.60876,2.139519,18.576721,2.139519,18.576721,0.369657,0.244726,6.918679,0.048575,0.008509,1.827136,0.653622,0.542182,0.837375,0.123321,0.113472,2.683386
0.657475,0.13128,4.160575,0.048883,0.490965,0.695258,0.17377,0.875484,-0.000183,22.089685,-0.002389,15.918018,0.794502,0.074667,10.17804,0.024298,0.034639,0.12213,0.28911,0.075049,0.44889,0.422325,0.062131,4.394877,0.392393,0.14709,4.778538,0.160719,0.54815,0.057879,0.274022,0.205968,0.524665,0.927534,1.05692,0.649618,0.363826,0.385706,5.110336,0.119596,0.011604,2.86337,0.412612,0.990169,0.715827,0.489184,0.115924,1.726045,0.318899,0.059644,4.750798,0.069942,0.25223,1.353296,0.141021,3.066977,0.464151,1.080051,1.241845,2.265552,0.148937,0.065093,7.526432,0.177602,0.042294,0.60906,0.574304,0.042793,1.146878,0.048208,0.105041,4.078457,0.695422,0.215411,3.913009,0.036474,0.360485,0.367072,0.18474,1.639832,2.14006,21.657114,2.14006,21.657114,0.409237,0.180323,7.39993,0.037118,0.013918,1.934325,0.657426,0.60468,0.913857,0.083257,0.127264,2.742294
0.713515,0.141526,4.224409,0.054467,0.506099,0.727487,0.180876,0.971889,0.001201,24.199101,-0.000323,17.257009,0.861011,0.074254,10.852488,0.020558,0.035853,0.062524,0.293823,0.059238,0.487299,0.451367,0.071012,3.734535,0.45239,0.149378,4.825221,0.187261,0.562507,0.059661,0.280798,0.206503,0.531598,0.980262,1.064468,0.615307,0.410036,0.371274,5.444205,0.106719,0.014349,2.909779,0.414893,1.154352,0.763465,0.392013,0.123092,1.609826,0.373489,0.055411,4.805011,0.073446,0.26653,1.236123,0.146112,3.19481,0.472183,1.095675,1.245987,2.252654,0.189502,0.058251,7.934964,0.139612,0.046515,0.620066,0.579222,0.068879,1.235088,0.048599,0.117362,3.706594,0.755389,0.222574,3.973427,0.042719,0.374949,0.392896,0.190769,1.637034,2.140601,24.834672,2.140601,24.834672,0.448817,0.124958,7.881182,0.030438,0.019326,2.020871,0.661229,0.683085,0.990339,0.081895,0.141056,2.837104
0.769555,0.149782,4.288244,0.059362,0.521233,0.745583,0.187982,1.045387,0.002586,26.010665,0.001744,18.344791,0.92752,0.077049,11.526936,0.018243,0.037067,0.030639,0.298536,0.054959,0.525707,0.462455,0.079892,3.168548,0.512387,0.148267,4.871903,0.209609,0.576864,0.065117,0.287574,0.203316,0.538531,1.021532,1.072016,0.57001,0.456247,0.350958,5.778074,0.093633,0.017094,2.90117,0.417174,1.31677,0.811103,0.342206,0.13026,1.532364,0.428078,0.049915,4.859224,0.073153,0.280831,1.107666,0.151203,3.288999,0.480215,1.088092,1.250129,2.186617,0.230068,0.051088,8.343496,0.103328,0.050737,0.615783,0.584139,0.127288,1.323298,0.072622,0.129684,3.270397,0.815356,0.22379,4.033844,0.048277,0.389412,0.422928,0.196797,1.612182,2.141141,27.984861,2.141141,27.984861,0.488397,0.081726,8.362433,0.025286,0.024735,2.092392,0.665033,0.780551,1.06682,0.098593,0.154848,2.943107
0.825595,0.155689,4.352078,0.063336,0.536368,0.749594,0.195088,1.098189,0.00397,27.431453,0.003811,19.121887,0.994029,0.084548,12.201384,0.016841,0.03828,0.017207,0.30325,0.057902,0.564116,0.43603,0.088773,2.725941,0.572384,0.143969,4.918586,0.225194,0.591221,0.075581,0.294349,0.19841,0.545465,1.045752,1.079564,0.521638,0.502458,0.326771,6.111944,0.079813,0.01984,2.850963,0.419454,1.470205,0.858741,0.335354,0.137428,1.500611,0.482668,0.043677,4.913437,0.06893,0.295131,0.980355,0.156295,3.349432,0.488247,1.058458,1.25427,2.072869,0.270633,0.044612,8.752027,0.073443,0.054958,0.600627,0.589056,0.234233,1.411508,0.096246,0.142006,2.811094,0.875323,0.219238,4.094261,0.052608,0.403876,0.456704,0.202826,1.58011,2.141682,30.950907,2.141682,30.950907,0.527976,0.051743,8.843685,0.021432,0.030144,2.155683,0.668836,0.893713,1.143302,0.109956,0.168639,3.014548
0.881635,0.158999,4.415912,0.066203,0.551502,0.740537,0.202194,1.137096,0.005354,28.385226,0.005878,19.544258,1.060538,0.096484,12.875832,0.01587,0.039494,0.017432,0.307963,0.063838,0.602524,0.375049,0.097653,2.401252,0.632381,0.136858,4.965268,0.232145,0.605578,0.09206,0.301125,0.193841,0.552398,1.047381,1.087112,0.479409,0.548669,0.300776,6.445813,0.065923,0.022585,2.773987,0.421735,1.611603,0.906378,0.339862,0.144596,1.5105,0.537257,0.037185,4.96765,0.061497,0.309432,0.865769,0.161386,3.376748,0.496279,1.008993,1.258412,1.919338,0.311198,0.039701,9.160559,0.050524,0.05918,0.57928,0.593974,0.411223,1.499718,0.093251,0.154327,2.365563,0.935291,0.209634,4.154678,0.055579,0.41834,0.492796,0.208855,1.55697,2.142223,33.553502,2.142223,33.553502,0.567556,0.034072,9.324937,0.019419,0.035553,2.216888,0.67264,1.010867,1.219784,0.102048,0.182431,3.006142
0.937676,0.159586,4.479746,0.067858,0.566636,0.720355,0.2093,1.171034,0.006738,28.819184,0.007945,19.587433,1.127047,0.109877,13.550279,0.014924,0.040707,0.032126,0.312676,0.069499,0.640933,0.304927,0.106534,2.167367,0.692378,0.127454,5.011951,0.229688,0.619935,0.114966,0.307901,0.192387,0.559331,1.02245,1.094659,0.453157,0.594879,0.274991,6.779682,0.053368,0.02533,2.68378,0.424016,1.74195,0.954016,0.320361,0.151764,1.551779,0.591847,0.030837,5.021863,0.052289,0.323733,0.773302,0.166477,3.373277,0.50431,0.942709,1.262554,1.735654,0.351763,0.036993,9.569091,0.034145,0.063402,0.555326,0.598891,0.681302,1.587929,0.06391,0.166649,1.968265,0.995258,0.196131,4.215095,0.057531,0.432803,0.529126,0.214883,1.557899,2.142763,35.607636,2.142763,35.607636,0.607136,0.026577,9.806188,0.018446,0.040962,2.279744,0.676443,1.114654,1.296266,0.077386,0.196223,2.893331
0.993716,0.157458,4.54358,0.06831,0.58177,0.691767,0.216406,1.208898,0.008122,28.708785,0.010012,19.248855,1.193557,0.120139,14.224727,0.013698,0.041921,0.068319,0.31739,0.073319,0.679341,0.254263,0.115414,1.990208,0.752375,0.11642,5.058633,0.218303,0.634292,0.143896,0.314677,0.197031,0.566264,0.969939,1.102207,0.452614,0.64109,0.251317,7.113551,0.043435,0.028076,2.590668,0.426296,1.865047,1.001654,0.271536,0.158932,1.612954,0.646437,0.024925,5.076076,0.043107,0.338033,0.708666,0.171569,3.343882,0.512342,0.863161,1.266695,1.532337,0.392328,0.036822,9.977622,0.023967,0.067623,0.53053,0.603809,1.062035,1.676139,0.030838,0.178971,1.648859,1.055225,0.180166,4.275512,0.059177,0.447267,0.563406,0.220912,1.594126,2.143304,36.944646,2.143304,36.944646,0.646716,0.027107,10.28744,0.017298,0.046371,2.344332,0.680247,1.189139,1.372748,0.048714,0.210015,2.681482
1.049756,0.152752,4.607415,0.067716,0.596904,0.658007,0.223512,1.258617,0.009506,28.060045,0.012079,18.54813,1.260066,0.123631,14.899175,0.01201,0.043135,0.139277,0.322103,0.076,0.71775,0.2344,0.124294,1.840513,0.812372,0.104557,5.105316,0.199604,0.648649,0.177644,0.321453,0.209717,0.573197,0.892609,1.109755,0.486639,0.687301,0.231433,7.44742,0.036522,0.030821,2.500864,0.428577,1.986176,1.049292,0.214048,0.1661,1.684619,0.701026,0.019636,5.130289,0.035691,0.352334,0.672956,0.17666,3.296639,0.520374,0.774222,1.270837,1.320023,0.432893,0.039193,10.386154,0.018992,0.071845,0.50489,0.608726,1.556491,1.764349,0.010469,0.191292,1.425723,1.115192,0.163274,4.33593,0.061346,0.461731,0.593625,0.22694,1.670196,2.143845,37.43583,2.143845,37.43583,0.686296,0.03427,10.768691,0.015798,0.05178,2.406679,0.684051,1.227813,1.44923,0.026753,0.223806,2.401021
1.105796,0.145728,4.671249,0.06638,0.612038,0.622456,0.230618,1.327271,0.010891,26.908992,0.014146,17.525151,1.326575,0.12008,15.573623,0.009938,0.044348,0.262883,0.326817,0.080789,0.756158,0.235132,0.133175,1.700289,0.872369,0.09278,5.151999,0.175967,0.663005,0.214527,0.328229,0.230932,0.58013,0.797046,1.117303,0.562348,0.733512,0.216639,7.78129,0.03196,0.033566,2.416583,0.430857,2.111406,1.09693,0.16409,0.173268,1.760812,0.755616,0.015066,5.184502,0.031362,0.366634,0.662806,0.181751,3.24297,0.528406,0.679883,1.274978,1.108737,0.473459,0.043808,10.794686,0.017064,0.076066,0.477233,0.613643,2.145037,1.852559,0.002501,0.203614,1.299493,1.17516,0.146915,4.396347,0.064735,0.476194,0.618485,0.232969,1.782363,2.144385,37.012919,2.144385,37.012919,0.725876,0.047389,11.249943,0.014502,0.057189,2.459347,0.687854,1.237624,1.525712,0.014507,0.237598,2.093104
1.161836,0.136754,4.735083,0.06472,0.627173,0.588268,0.237723,1.421336,0.012275,25.318368,0.016213,16.236339,1.393084,0.113522,16.248071,0.007884,0.045562,0.456914,0.33153,0.09337,0.794567,0.23575,0.142055,1.563745,0.932366,0.082069,5.198681,0.150042,0.677362,0.252947,0.335004,0.26043,0.587063,0.692909,1.124851,0.684116,0.779722,0.207668,8.115159,0.028509,0.036312,2.336961,0.433138,2.247665,1.144567,0.126078,0.180436,1.838712,0.810205,0.011245,5.238715,0.030777,0.380935,0.671655,0.186843,3.196621,0.536438,0.584055,1.27912,0.907258,0.514024,0.050117,11.203217,0.01556,0.080288,0.446017,0.618561,2.781572,1.940769,0.00042,0.215935,1.251179,1.235127,0.132314,4.456764,0.069752,0.490658,0.637644,0.238998,1.919015,2.144926,35.680957,2.144926,35.680957,0.765456,0.065734,11.731195,0.013609,0.062598,2.492934,0.691658,1.236172,1.602194,0.009676,0.25139,1.794398
1.217877,0.126282,4.798917,0.06319,0.642307,0.55805,0.244829,1.54605,0.013659,23.371983,0.01828,14.749495,1.459593,0.11143,16.922519,0.006478,0.046776,0.730704,0.336243,0.121341,0.832975,0.219801,0.150936,1.434092,0.992363,0.073382,5.245364,0.124262,0.691719,0.291932,0.34178,0.297755,0.593996,0.591517,1.132399,0.85253,0.825933,0.204514,8.449028,0.025189,0.039057,2.259472,0.435419,2.402993,1.192205,0.103234,0.187604,1.917076,0.864795,0.00815,5.292928,0.033837,0.395236,0.691619,0.191934,3.171068,0.54447,0.490376,1.283262,0.722599,0.554589,0.057411,11.611749,0.012959,0.084509,0.410014,0.623478,3.397532,2.028979,5E-05,0.228257,1.246919,1.295094,0.120364,4.517181,0.07653,0.505121,0.651637,0.245026,2.063363,2.145466,33.520524,2.145466,33.520524,0.805036,0.087504,12.212446,0.012958,0.068007,2.498126,0.695461,1.243444,1.678675,0.008582,0.265181,1.528019
1.273917,0.114823,4.862751,0.062181,0.657441,0.533714,0.251935,1.703631,0.015043,21.167428,0.020346,13.13792,1.526103,0.122503,17.596967,0.006224,0.047989,1.075054,0.340957,0.173388,0.871384,0.183919,0.159816,1.318327,1.05236,0.067541,5.292046,0.100487,0.706076,0.331293,0.348556,0.341683,0.600929,0.504113,1.139947,1.063448,0.872144,0.206372,8.782897,0.021857,0.041802,2.181506,0.437699,2.586071,1.239843,0.093864,0.194772,1.99403,0.919385,0.005726,5.347141,0.039721,0.409536,0.715282,0.197025,3.175748,0.552502,0.402011,1.287403,0.55967,0.595154,0.064925,12.02028,0.009691,0.088731,0.368767,0.628396,3.91543,2.117189,4E-06,0.240579,1.248033,1.355061,0.111566,4.577598,0.085034,0.519585,0.661469,0.251055,2.197793,2.146007,30.678593,2.146007,30.678593,0.844616,0.109261,12.693698,0.012823,0.073416,2.467848,0.699265,1.27294,1.755157,0.00818,0.278973,1.302619
1.329957,0.102909,4.926586,0.061916,0.672575,0.516513,0.259041,1.89103,0.016427,18.808025,0.022413,11.474505,1.592612,0.153777,18.271415,0.007017,0.049203,1.455099,0.34567,0.258273,0.909792,0.137165,0.168697,1.222173,1.112357,0.065105,5.338729,0.079842,0.720433,0.371229,0.355332,0.389707,0.607862,0.440107,1.147494,1.307445,0.918354,0.211745,9.116767,0.019181,0.044548,2.101798,0.43998,2.804384,1.287481,0.08593,0.20194,2.065322,0.973974,0.003894,5.401354,0.047049,0.423837,0.736869,0.202117,3.2125,0.560534,0.321481,1.291545,0.421161,0.635719,0.071946,12.428812,0.007118,0.092952,0.322799,0.633313,4.270574,2.205399,0,0.2529,1.222617,1.415028,0.10603,4.638015,0.095168,0.534049,0.66802,0.257083,2.308554,2.146548,27.349796,2.146548,27.349796,0.884196,0.126367,13.174949,0.013461,0.078825,2.39897,0.703068,1.327303,1.831639,0.006891,0.292765,1.116846
1.385997,0.091062,4.99042,0.062384,0.687709,0.507248,0.266147,2.098545,0.017811,16.394933,0.02448,9.826446,1.659121,0.20794,18.945863,0.008001,0.050416,1.811871,0.350384,0.383867,0.948201,0.093112,0.177577,1.146845,1.172354,0.066247,5.385411,0.062735,0.73479,0.41152,0.362108,0.438888,0.614795,0.405603,1.155042,1.569958,0.964565,0.218733,9.450636,0.018055,0.047293,2.021446,0.44226,3.061123,1.335119,0.069736,0.209108,2.124279,1.028564,0.002566,5.455567,0.054166,0.438137,0.752636,0.207208,3.273975,0.568566,0.250536,1.295687,0.307671,0.676285,0.077907,12.837344,0.006008,0.097174,0.273615,0.63823,4.434694,2.29361,0,0.265222,1.15422,1.474996,0.103508,4.698433,0.106769,0.548512,0.671531,0.263112,2.389102,2.147088,23.751906,2.147088,23.751906,0.923776,0.134437,13.656201,0.014155,0.084234,2.293163,0.706872,1.400438,1.908121,0.004744,0.306557,0.964787
1.442037,0.079754,5.054254,0.063337,0.702844,0.506566,0.273253,2.310441,0.019195,14.020234,0.026547,8.251087,1.72563,0.282245,19.620311,0.008133,0.05163,2.075555,0.355097,0.556374,0.98661,0.061114,0.186458,1.088384,1.232351,0.070674,5.432094,0.04902,0.749147,0.450894,0.368883,0.487233,0.621728,0.402409,1.16259,1.832378,1.010776,0.225444,9.784505,0.018903,0.050038,1.944346,0.444541,3.351831,1.382756,0.050309,0.216276,2.163819,1.083153,0.001649,5.50978,0.059518,0.452438,0.760655,0.212299,3.345152,0.576597,0.190108,1.299828,0.218029,0.71685,0.082437,13.245875,0.00616,0.101395,0.223509,0.643148,4.430703,2.38182,0,0.277544,1.044586,1.534963,0.103459,4.75885,0.119483,0.562976,0.671452,0.269141,2.440692,2.147629,20.100288,2.147629,20.100288,0.963356,0.131122,14.137453,0.013894,0.089643,2.156708,0.710676,1.483854,1.984603,0.002604,0.320348,0.839488
1.498078,0.069375,5.118088,0.064344,0.717978,0.515213,0.280359,2.507896,0.02058,11.761616,0.028614,6.793206,1.792139,0.370094,20.294759,0.007076,0.052844,2.187325,0.35981,0.779761,1.025018,0.042801,0.195338,1.039302,1.292348,0.077607,5.478776,0.038222,0.763504,0.487145,0.375659,0.533332,0.628661,0.427669,1.170138,2.074161,1.056987,0.230428,10.118374,0.021331,0.052784,1.876985,0.446822,3.662357,1.430394,0.041203,0.223444,2.179462,1.137743,0.001062,5.563993,0.062037,0.466739,0.760392,0.217391,3.407683,0.584629,0.140344,1.30397,0.149774,0.757415,0.085376,13.654407,0.006949,0.105617,0.175174,0.648065,4.328045,2.47003,0,0.289865,0.910185,1.59493,0.105132,4.819267,0.132585,0.57744,0.66679,0.275169,2.469911,2.14817,16.585795,2.14817,16.585795,1.002935,0.117203,14.618704,0.012784,0.095052,1.999322,0.714479,1.572395,2.061085,0.001132,0.33414,0.734305
1.554118,0.060211,5.181922,0.064916,0.733112,0.534173,0.287465,2.673421,0.021964,9.67901,0.030681,5.483829,1.858649,0.464235,20.969207,0.005442,0.054057,2.120629,0.364524,1.055104,1.063427,0.03463,0.204218,0.991495,1.352345,0.085849,5.525459,0.029747,0.77786,0.518199,0.382435,0.574074,0.635594,0.474184,1.177686,2.275757,1.103197,0.232987,10.452244,0.024286,0.055529,1.827631,0.449102,3.969522,1.478032,0.050166,0.230612,2.17147,1.192332,0.000745,5.618206,0.061427,0.481039,0.752471,0.222482,3.445349,0.592661,0.100727,1.308112,0.099678,0.79798,0.08674,14.062939,0.007834,0.109839,0.131203,0.652982,4.215914,2.55824,0,0.302187,0.774958,1.654897,0.107654,4.879684,0.14491,0.591903,0.656813,0.281198,2.484315,2.14871,13.359309,2.14871,13.359309,1.042515,0.096286,15.099956,0.0121,0.100461,1.832317,0.718283,1.66545,2.137567,0.000389,0.347932,0.64336
1.610158,0.05243,5.245757,0.064639,0.748246,0.564661,0.294571,2.795028,0.023348,7.813265,0.032748,4.340452,1.925158,0.558242,21.643655,0.004107,0.055271,1.891421,0.369237,1.379263,1.101835,0.032578,0.213099,0.939024,1.412342,0.093953,5.572142,0.023043,0.792217,0.543591,0.389211,0.603412,0.642527,0.531446,1.185234,2.421895,1.149408,0.233285,10.786113,0.026549,0.058275,1.805036,0.451383,4.245002,1.52567,0.073081,0.237781,2.144822,1.246922,0.000667,5.672419,0.058221,0.49534,0.738852,0.227573,3.448295,0.600693,0.070241,1.312253,0.064235,0.838545,0.086655,14.47147,0.008476,0.11406,0.09359,0.6579,4.16434,2.64645,0,0.314508,0.662696,1.714864,0.110129,4.940101,0.154998,0.606367,0.641805,0.287226,2.488411,2.149251,10.524279,2.149251,10.524279,1.082095,0.073248,15.581207,0.012589,0.10587,1.666553,0.722086,1.763622,2.214049,0.000105,0.361724,0.56217
1.666198,0.04608,5.309591,0.063304,0.76338,0.60803,0.301677,2.86837,0.024732,6.186668,0.034815,3.368403,1.991667,0.644159,22.318103,0.003453,0.056485,1.551972,0.37395,1.742429,1.140244,0.034997,0.221979,0.87968,1.472339,0.100454,5.618824,0.017683,0.806574,0.565356,0.395987,0.614947,0.64946,0.587301,1.192781,2.504561,1.195619,0.232213,11.119982,0.027232,0.06102,1.816824,0.453663,4.461768,1.573308,0.099178,0.244949,2.10721,1.301512,0.000835,5.726632,0.053577,0.509641,0.723303,0.232665,3.414344,0.608725,0.047565,1.316395,0.040065,0.879111,0.085298,14.880002,0.008564,0.118282,0.063397,0.662817,4.192325,2.73466,0,0.32683,0.591528,1.774832,0.111725,5.000518,0.161455,0.620831,0.623451,0.293255,2.481996,2.149792,8.136809,2.149792,8.136809,1.121675,0.052363,16.062459,0.013075,0.111279,1.510664,0.72589,1.864539,2.29053,2.3E-05,0.375515,0.488397
1.722238,0.041107,5.373425,0.060971,0.778514,0.665683,0.308782,2.895917,0.026116,4.804942,0.036882,2.562993,2.058176,0.709006,22.992551,0.003318,0.057698,1.171526,0.378664,2.124901,1.178652,0.042531,0.23086,0.814912,1.532336,0.104138,5.665507,0.013382,0.820931,0.587499,0.402762,0.607147,0.656393,0.630024,1.200329,2.524964,1.24183,0.231075,11.453851,0.026042,0.063765,1.867806,0.455944,4.601451,1.620946,0.118884,0.252117,2.066478,1.356101,0.001298,5.780845,0.04887,0.523941,0.711709,0.237756,3.347106,0.616757,0.031265,1.320537,0.024178,0.919676,0.08285,15.288534,0.007898,0.122503,0.040686,0.667735,4.260679,2.82287,0,0.339152,0.57109,1.834799,0.111765,5.060935,0.163414,0.635294,0.604626,0.299284,2.461456,2.150332,6.211477,2.150332,6.211477,1.161255,0.03611,16.543711,0.011878,0.116688,1.36993,0.729693,1.961923,2.367012,4E-06,0.389307,0.421982
1.778278,0.037371,5.437259,0.057967,0.793649,0.739008,0.315888,2.883713,0.0275,3.660249,0.038948,1.912056,2.124685,0.735957,23.666999,0.003344,0.058912,0.813565,0.383377,2.49474,1.217061,0.055983,0.23974,0.74841,1.592333,0.104275,5.712189,0.009978,0.835288,0.614061,0.409538,0.586716,0.663326,0.650414,1.207877,2.493973,1.28804,0.231193,11.787721,0.023275,0.066511,1.958472,0.458225,4.660678,1.668583,0.127766,0.259285,2.028915,1.410691,0.002156,5.835058,0.045219,0.538242,0.711665,0.242847,3.252157,0.624789,0.01994,1.324678,0.014112,0.960241,0.079484,15.697065,0.006681,0.126725,0.024691,0.672652,4.294621,2.91108,0,0.351473,0.601673,1.894766,0.109798,5.121353,0.160863,0.649758,0.588608,0.305312,2.422886,2.150873,4.730451,2.150873,4.730451,1.200835,0.025135,17.024962,0.009235,0.122097,1.245989,0.733497,2.048808,2.443494,5E-06,0.403099,0.364225
1.834319,0.034682,5.501093,0.054791,0.808783,0.829263,0.322994,2.837526,0.028885,2.73469,0.041015,1.398556,2.191194,0.71224,24.341447,0.003194,0.060125,0.519762,0.388091,2.808881,1.255469,0.073488,0.248621,0.684192,1.65233,0.100758,5.758872,0.007392,0.849645,0.646736,0.416314,0.566545,0.67026,0.643477,1.215425,2.430783,1.334251,0.233564,12.12159,0.019606,0.069256,2.08398,0.460505,4.654518,1.716221,0.130273,0.266453,1.998914,1.46528,0.003546,5.889271,0.043146,0.552542,0.731022,0.247939,3.133341,0.632821,0.012335,1.32882,0.007965,1.000806,0.075387,16.105597,0.005407,0.130946,0.014149,0.677569,4.224968,2.999291,0,0.363795,0.674602,1.954733,0.105648,5.18177,0.154661,0.664221,0.578072,0.311341,2.36502,2.151413,3.653496,2.151413,3.653496,1.240415,0.019082,17.506214,0.006902,0.127506,1.137338,0.7373,2.122012,2.519976,3.2E-05,0.41689,0.316193
1.890359,0.032831,5.564928,0.051978,0.823917,0.937207,0.3301,2.760492,0.030269,2.003847,0.043082,1.002953,2.257704,0.638359,25.015895,0.002694,0.061339,0.305485,0.392804,3.019687,1.293878,0.089066,0.257501,0.625034,1.712327,0.09411,5.805554,0.005585,0.864002,0.683415,0.42309,0.558904,0.677193,0.609259,1.222973,2.359993,1.380462,0.238637,12.455459,0.015837,0.072001,2.233953,0.462786,4.61564,1.763859,0.137752,0.273621,1.979329,1.51987,0.005633,5.943484,0.042458,0.566843,0.775524,0.25303,2.990979,0.640853,0.0074,1.332961,0.004346,1.041371,0.070796,16.514129,0.004435,0.135168,0.007651,0.682487,4.026668,3.087501,0,0.376117,0.773728,2.014701,0.099425,5.242187,0.14622,0.678685,0.574294,0.317369,2.290477,2.151954,2.927077,2.151954,2.927077,1.279995,0.017605,17.987465,0.005877,0.132915,1.040403,0.741104,2.18423,2.596458,0.000197,0.430682,0.277394
1.946399,0.031618,5.628762,0.049945,0.839051,1.062346,0.337206,2.65341,0.031653,1.440003,0.045149,0.705177,2.324213,0.5306,25.690343,0.001988,0.062553,0.165177,0.397517,3.086481,1.332286,0.094807,0.266382,0.5718,1.772324,0.085356,5.852237,0.004541,0.878359,0.718698,0.429866,0.568358,0.684126,0.552645,1.230521,2.307594,1.426672,0.246241,12.789328,0.012638,0.074747,2.393318,0.465067,4.588422,1.811497,0.149978,0.280789,1.971543,1.57446,0.008581,5.997697,0.042414,0.581144,0.846194,0.258121,2.822644,0.648884,0.004304,1.337103,0.002292,1.081936,0.066039,16.92266,0.003851,0.139389,0.003909,0.687404,3.735237,3.175711,0,0.388438,0.878199,2.074668,0.091501,5.302604,0.136982,0.693149,0.576932,0.323398,2.205041,2.152495,2.491514,2.152495,2.491514,1.319575,0.020969,18.468717,0.005706,0.138324,0.950848,0.744908,2.242847,2.67294,0.000961,0.444474,0.245527
2.002439,0.030876,5.692596,0.048874,0.854185,1.201826,0.344312,2.517192,0.033037,1.014818,0.047216,0.486102,2.390722,0.414334,,,0.063766,0.082172,0.402231,2.988387,1.370695,0.086186,0.275262,0.52374,1.832321,0.075791,5.898919,0.004247,0.892715,0.746335,0.436642,0.589676,0.691059,0.482196,1.238068,2.296604,1.472883,0.25564,13.123198,0.010358,0.077492,2.544196,0.467347,4.618327,1.859135,0.14653,0.287957,1.974756,1.629049,0.012509,6.05191,0.042071,0.595444,0.937379,0.263213,2.625884,0.656916,0.002427,1.341245,0.001169,1.122502,0.061551,17.331192,0.003587,0.143611,0.001916,0.692321,3.433876,3.263921,0,0.40076,0.966307,2.134635,0.08244,5.363021,0.127958,0.707612,0.584428,0.329427,2.115853,2.153035,2.285987,2.153035,2.285987,1.359155,0.02998,18.949969,0.005513,0.143733,0.86478,0.748711,2.307433,2.749422,0.00377,0.458266,0.217423
2.058479,0.030484,5.75643,0.04867,0.86932,1.349318,0.351418,2.355722,0.034421,0.701331,0.049283,0.328523,2.457231,0.313203,,,0.06498,0.037635,0.406944,2.732919,1.409103,0.065896,0.284142,0.479366,1.892318,0.066716,5.945602,0.004689,0.907072,0.762472,0.443417,0.613043,0.697992,0.408345,1.245616,2.34311,1.519094,0.265666,13.457067,0.008947,0.080237,2.668584,0.469628,4.738498,1.906772,0.113989,0.295125,1.985107,1.683639,0.017444,6.106123,0.040692,0.609745,1.036386,0.268304,2.401425,0.664948,0.001326,1.345386,0.000577,1.163067,0.05787,17.739724,0.003509,0.147832,0.000986,0.697239,3.218984,3.352131,0,0.413081,1.019626,2.194602,0.072904,5.423438,0.119531,0.722076,0.594775,0.335455,2.029664,2.153576,2.251737,2.153576,2.251737,1.398735,0.045323,19.43122,0.004855,0.149142,0.779599,0.752515,2.388082,2.825903,0.011921,0.472057,0.190546
2.11452,0.030367,5.820265,0.04902,0.884454,1.494475,0.358524,2.177303,0.035805,0.475283,0.05135,0.217674,2.52374,0.241433,,,0.066194,0.015965,0.411657,2.3559,1.447512,0.042008,0.293023,0.437411,1.952315,0.059196,5.992284,0.005843,0.921429,0.767989,0.450193,0.633647,0.704925,0.341437,1.253164,2.45338,1.565305,0.274915,13.790936,0.008052,0.082983,2.751251,0.471908,4.95726,1.95441,0.068516,0.302293,1.995779,1.738228,0.023278,6.160335,0.038055,0.624045,1.125308,0.273395,2.155396,0.67298,0.000702,1.349528,0.000278,1.203632,0.055604,18.148255,0.003446,0.152054,0.000749,0.702156,3.161192,3.440341,0,0.425403,1.026377,2.254569,0.063557,5.483856,0.111595,0.73654,0.606269,0.341484,1.951898,2.154117,2.334111,2.154117,2.334111,1.438315,0.066676,19.912472,0.00384,0.154551,0.694346,0.756318,2.494761,2.902385,0.030425,0.485849,0.1641
2.17056,0.030493,5.884099,0.049515,0.899588,1.623526,0.36563,1.993923,0.03719,0.315834,0.053417,0.141399,2.59025,0.20242,,,0.067407,0.006599,0.416371,1.912144,1.48592,0.022212,0.301903,0.397402,2.012312,0.053913,6.038967,0.007662,0.935786,0.768568,0.456969,0.658347,0.711858,0.290021,1.260712,2.622476,1.611515,0.281966,14.124805,0.007251,0.085728,2.782128,0.474189,5.251194,2.002048,0.036442,0.309461,1.998801,1.792818,0.02974,6.214548,0.034591,0.638346,1.184928,0.278487,1.899695,0.681012,0.00036,1.35367,0.000135,1.244197,0.055384,18.556787,0.003255,0.156276,0.001149,0.707074,3.278867,3.528551,0,0.437725,0.983231,2.314537,0.054969,5.544273,0.103883,0.751003,0.617905,0.347512,1.88664,2.154657,2.484099,2.154657,2.484099,1.477895,0.092126,20.393723,0.002893,0.15996,0.609592,0.760122,2.636537,2.978867,0.062759,0.499641,0.139014
2.2266,0.030852,5.947933,0.049814,0.914722,1.721235,0.372736,1.818897,0.038574,0.205793,0.055484,0.090049,2.656759,0.191735,,,0.068621,0.003671,0.421084,1.460737,1.524329,0.009709,0.310784,0.359723,2.07231,0.051121,6.08565,0.010067,0.950143,0.772342,0.463745,0.703061,0.718791,0.259667,1.26826,2.834575,1.657726,0.285611,14.458675,0.00631,0.088473,2.757579,0.47647,5.567569,2.049686,0.026405,0.316629,1.988011,1.847407,0.036413,6.268761,0.031326,0.652647,1.1997,0.283578,1.650504,0.689044,0.000179,1.357811,7.9E-05,1.284762,0.057813,18.965319,0.002924,0.160497,0.002482,0.711991,3.532992,3.616762,0,0.450046,0.895234,2.374504,0.047568,5.60469,0.096294,0.765467,0.629349,0.353541,1.837132,2.155198,2.659798,2.155198,2.659798,1.517474,0.11838,20.874975,0.00256,0.165369,0.526975,0.763925,2.820289,3.055349,0.10465,0.513432,0.116889
2.28264,0.031439,6.011767,0.049798,0.929856,1.773907,0.379841,1.664107,0.039958,0.131476,0.057551,0.056221,2.723268,0.2009,,,0.069835,0.005051,0.425798,1.050925,1.562737,0.0035,0.319664,0.32529,2.132307,0.050717,6.132332,0.012925,0.9645,0.786303,0.470521,0.781592,0.725724,0.252377,1.275808,3.064934,1.703937,0.285076,14.792544,0.005279,0.091219,2.680257,0.47875,5.837035,2.097324,0.028346,0.323797,1.961683,1.901997,0.042789,6.322974,0.029672,0.666947,1.162116,0.288669,1.425638,0.697076,8.6E-05,1.361953,7.8E-05,1.325328,0.063407,19.37385,0.00263,0.164719,0.00552,0.716908,3.8418,3.704972,0,0.462368,0.774031,2.434471,0.041621,5.665107,0.089033,0.779931,0.640622,0.35957,1.806091,2.155738,2.827923,2.155738,2.827923,1.557054,0.141945,21.356227,0.003332,0.170778,0.448591,0.767729,3.049757,3.131831,0.140924,0.527224,0.098666
2.33868,0.032236,6.075601,0.049649,0.94499,1.772608,0.386947,1.537872,0.041342,0.082356,0.059617,0.034412,2.789777,0.219812,,,0.071048,0.011847,0.430511,0.713626,1.601146,0.001039,0.328545,0.295134,2.192304,0.052374,6.179015,0.01606,0.978857,0.813356,0.477296,0.894588,0.732657,0.266549,1.283355,3.283256,1.750148,0.280167,15.126413,0.004398,0.093964,2.55775,0.481031,5.993301,2.144961,0.029914,0.330965,1.923445,1.956587,0.048361,6.377187,0.031139,0.681248,1.074765,0.293761,1.241579,0.705108,4E-05,1.366095,0.000132,1.365893,0.072537,19.782382,0.002594,0.16894,0.011712,0.721826,4.106276,3.793182,0,0.47469,0.634916,2.494438,0.037262,5.725524,0.082538,0.794394,0.651796,0.365598,1.795296,2.156279,2.965144,2.156279,2.965144,1.596634,0.160893,21.837478,0.005309,0.176187,0.376411,0.771533,3.325523,3.208313,0.152957,0.541016,0.083952
2.394721,0.033197,6.139436,0.049844,0.960125,1.715549,0.394053,1.443854,0.042726,0.050579,0.061684,0.020648,2.856286,0.238069,,,0.072262,0.028768,0.435224,0.460258,1.639554,0.000254,0.337425,0.270169,2.252301,0.055698,6.225697,0.019257,0.993213,0.851411,0.484072,1.027969,0.73959,0.297384,1.290903,3.457991,1.796358,0.271305,15.460282,0.00391,0.09671,2.400578,0.483311,5.993176,2.192599,0.03079,0.338133,1.881131,2.011176,0.052736,6.4314,0.037027,0.695548,0.949289,0.298852,1.110901,0.713139,1.9E-05,1.370236,0.000275,1.406458,0.085362,20.190914,0.002854,0.173162,0.02339,0.726743,4.236373,3.881392,0,0.487011,0.493512,2.554406,0.034548,5.785941,0.077275,0.808858,0.662854,0.371627,1.804392,2.15682,3.058876,2.15682,3.058876,1.636214,0.176393,22.31873,0.007956,0.181596,0.311874,0.775336,3.644972,3.284795,0.133466,0.554808,0.071385
2.450761,0.034241,6.20327,0.051047,0.975259,1.608806,0.401159,1.380939,0.04411,0.030454,0.063751,0.012146,2.922795,0.246643,,,0.073475,0.065203,0.439938,0.287273,1.677963,5.1E-05,0.346306,0.251227,2.312298,0.06036,6.27238,0.022305,1.00757,0.894671,0.490848,1.161913,0.746523,0.337687,1.298451,3.560949,1.842569,0.259437,15.794152,0.003923,0.099455,2.220243,0.485592,5.82945,2.240237,0.043781,0.345301,1.844211,2.065766,0.055732,6.485613,0.048124,0.709849,0.802807,0.303943,1.040394,0.721171,9E-06,1.374378,0.000579,1.447023,0.101763,20.599445,0.003251,0.177383,0.043882,0.731661,4.17144,3.969602,0,0.499333,0.362926,2.614373,0.03351,5.846359,0.073569,0.823321,0.673736,0.377655,1.829585,2.15736,3.107061,2.15736,3.107061,1.675794,0.193245,22.799981,0.010176,0.187005,0.255703,0.77914,4.000641,3.361277,0.093355,0.568599,0.059658
2.506801,0.035259,6.267104,0.053942,0.990393,1.465129,0.408265,1.343956,0.045495,0.017977,0.065818,0.007004,2.989305,0.240466,,,0.074689,0.13618,0.444651,0.183053,1.716371,1E-05,0.355186,0.239233,2.372295,0.066157,6.319062,0.025048,1.021927,0.936104,0.497624,1.282563,0.753456,0.378987,1.305999,3.571527,1.88878,0.245818,16.128021,0.004367,0.1022,2.027866,0.487873,5.531634,2.287875,0.079496,0.352469,1.820676,2.120355,0.057416,6.539826,0.064437,0.72415,0.653332,0.309035,1.02999,0.729203,5E-06,1.37852,0.001191,1.487588,0.121289,21.007977,0.00357,0.181605,0.077311,0.736578,3.892444,4.057812,0,0.511654,0.251977,2.67434,0.034201,5.906776,0.071538,0.837785,0.68442,0.383684,1.863413,2.157901,3.116676,2.157901,3.116676,1.715374,0.219089,23.281233,0.010901,0.192414,0.207935,0.782943,4.376919,3.437758,0.052196,0.582391,0.048443
2.562841,0.036118,6.330938,0.059027,1.005527,1.301226,0.415371,1.325125,0.046879,0.010403,0.067885,0.00396,3.055814,0.220529,,,0.075903,0.261704,0.449364,0.134048,1.75478,1E-05,0.364067,0.235271,2.432292,0.073001,6.365745,0.027437,1.036284,0.969749,0.5044,1.387893,0.760389,0.412899,1.313547,3.479803,1.93499,0.23175,16.46189,0.005013,0.104946,1.833574,0.490153,5.154499,2.335513,0.126783,0.359637,1.813992,2.174945,0.058082,6.594039,0.085001,0.73845,0.5159,0.314126,1.072541,0.737235,6E-06,1.382661,0.002371,1.528154,0.143126,21.416509,0.003664,0.185826,0.127904,0.741495,3.425089,4.146022,0,0.523976,0.164726,2.734307,0.03671,5.967193,0.071159,0.852249,0.694893,0.389713,1.89649,2.158442,3.100974,2.158442,3.100974,1.754954,0.262398,23.762485,0.010022,0.197823,0.168104,0.786747,4.74747,3.51424,0.023267,0.596183,0.03865
2.618881,0.036686,6.394772,0.066445,1.020661,1.134401,0.422477,1.31602,0.048263,0.005901,0.069952,0.002194,3.122323,0.193324,,,0.077116,0.462688,0.454078,0.128413,1.793188,4.5E-05,0.372947,0.240334,2.492289,0.080835,6.412427,0.029576,1.050641,0.992012,0.511175,1.485599,0.767322,0.432533,1.321095,3.287951,1.981201,0.218327,16.795759,0.005573,0.107691,1.646399,0.492434,4.759299,2.383151,0.155684,0.366806,1.820679,2.229534,0.058153,6.648252,0.107859,0.752751,0.40043,0.319217,1.154644,0.745267,1.2E-05,1.386803,0.004561,1.568719,0.166123,21.82504,0.00359,0.190048,0.198703,0.746413,2.832787,4.234232,0,0.536298,0.101073,2.794274,0.041135,6.02761,0.07236,0.866712,0.704978,0.395741,1.920937,2.158982,3.075793,2.158982,3.075793,1.794534,0.329548,24.243736,0.008491,0.203232,0.135487,0.79055,5.076491,3.590722,0.00825,0.609975,0.032011
2.674921,0.03685,6.458607,0.075882,1.035796,0.979498,0.429583,1.309603,0.049647,0.003282,0.072019,0.001192,3.188832,0.167281,,,0.07833,0.752557,0.458791,0.156919,1.831597,0.000184,0.381827,0.254693,2.552286,0.089517,6.45911,0.031738,1.064998,1.001927,0.517951,1.586523,0.774255,0.433693,1.328642,3.009704,2.027412,0.206261,17.129629,0.005844,0.110436,1.47432,0.494714,4.395271,2.430788,0.149193,0.373974,1.829612,2.284124,0.058044,6.702465,0.130259,0.767052,0.311502,0.324309,1.258688,0.753299,2.5E-05,1.390945,0.008473,1.609284,0.188875,22.233572,0.003603,0.19427,0.289871,0.75133,2.199925,4.322443,0,0.548619,0.057999,2.854242,0.047533,6.088027,0.07506,0.881176,0.714176,0.40177,1.933781,2.159523,3.055565,2.159523,3.055565,1.834114,0.421498,24.724988,0.007211,0.208641,0.109344,0.794354,5.324849,3.667204,0.002323,0.623766,0.030322
2.730962,0.036533,6.522441,0.086566,1.05093,0.846854,0.436689,1.301743,0.051031,0.001789,0.074086,0.000635,3.255341,0.148429,,,0.079544,1.126063,0.463505,0.211959,1.870005,0.000616,0.390708,0.277139,2.612283,0.098723,6.505793,0.034343,1.079355,1.00084,0.524727,1.69801,0.781188,0.415593,1.33619,2.667967,2.073623,0.195815,17.463498,0.005835,0.113182,1.324081,0.496995,4.088158,2.478426,0.122177,0.381142,1.824406,2.338714,0.058024,6.756678,0.149103,0.781352,0.249519,0.3294,1.365982,0.761331,5.6E-05,1.395086,0.015206,1.649849,0.209882,22.642104,0.003837,0.198491,0.397087,0.756247,1.61005,4.410653,0,0.560941,0.03101,2.914209,0.055846,6.148444,0.079117,0.89564,0.721683,0.407798,1.938128,2.160064,3.049802,2.160064,3.049802,1.873694,0.531224,25.206239,0.006243,0.21405,0.089099,0.798158,5.459004,3.743686,0.000518,0.637558,0.034759
2.787002,0.035714,6.586275,0.097372,1.066064,0.741527,0.443795,1.291746,0.052415,0.000956,0.076153,0.000331,3.321851,0.138028,,,0.080757,1.550096,0.468218,0.285959,1.908414,0.00169,0.399588,0.304467,2.67228,0.107896,6.552475,0.037895,1.093712,0.991889,0.531503,1.820441,0.788121,0.380889,1.343738,2.291105,2.119833,0.186839,17.797367,0.005738,0.115927,1.200733,0.499276,3.838848,2.526064,0.100192,0.38831,1.789228,2.393303,0.058127,6.810891,0.161559,0.795653,0.212436,0.334491,1.460267,0.769363,0.00012,1.399228,0.02636,1.690414,0.227742,23.050635,0.004056,0.202713,0.510793,0.761165,1.126943,4.498863,0,0.573263,0.015395,2.974176,0.065837,6.208862,0.084212,0.910103,0.726677,0.413827,1.940972,2.160604,3.060781,2.160604,3.060781,1.913274,0.643707,25.687491,0.005194,0.219459,0.07444,0.801961,5.459033,3.820168,9.2E-05,0.65135,0.045466
2.843042,0.034428,6.650109,0.107023,1.081198,0.663661,0.4509,1.281836,0.053799,0.000501,0.078219,0.00017,3.38836,0.133053,,,0.081971,1.963029,0.472931,0.370368,1.946822,0.003797,0.408469,0.331607,2.732277,0.116289,6.599158,0.042898,1.108068,0.979407,0.538279,1.948854,0.795055,0.335055,1.351286,1.908646,2.166044,0.178883,18.131236,0.005769,0.118672,1.107056,0.501556,3.630715,2.573702,0.091814,0.395478,1.716085,2.447893,0.05814,6.865104,0.165681,0.809953,0.197262,0.339583,1.530531,0.777395,0.000249,1.403369,0.044139,1.73098,0.24137,23.459167,0.003885,0.206934,0.616998,0.766082,0.785352,4.587073,0,0.585584,0.007083,3.034143,0.077058,6.269279,0.089772,0.924567,0.728722,0.419856,1.948662,2.161145,3.082897,2.161145,3.082897,1.952854,0.739778,26.168743,0.003872,0.224868,0.065357,0.805765,5.323024,3.89665,1.6E-05,0.665141,0.061478
2.899082,0.03277,6.713943,0.114324,1.096332,0.609617,0.458006,1.275826,0.055184,0.000257,0.080286,8.5E-05,3.454869,0.128484,,,0.083184,2.287004,0.477645,0.455893,1.985231,0.007007,0.417349,0.352557,2.792274,0.123083,6.64584,0.049754,1.122425,0.96816,0.545054,2.078286,0.801988,0.285264,1.358834,1.547247,2.212255,0.17135,18.465106,0.005994,0.121418,1.043238,0.503837,3.441128,2.62134,0.08655,0.402646,1.609693,2.502482,0.057674,6.919317,0.160845,0.824254,0.200811,0.344674,1.572158,0.785426,0.000501,1.407511,0.071395,1.771545,0.250165,23.867699,0.003196,0.211156,0.699846,0.771,0.592396,4.675283,0,0.597906,0.003051,3.09411,0.088852,6.329696,0.094983,0.939031,0.728051,0.425884,1.962735,2.161685,3.103818,2.161685,3.103818,1.992433,0.803047,26.649994,0.002442,0.230277,0.062112,0.809568,5.067178,3.973132,2.1E-05,0.678933,0.080958
2.955122,0.03088,6.777778,0.118385,1.111467,0.573441,0.465112,1.277453,0.056568,0.000129,0.082353,4.2E-05,3.521378,0.119955,,,0.084398,2.451204,0.482358,0.533856,2.023639,0.010681,0.42623,0.361903,2.852271,0.127572,6.692523,0.058679,1.136782,0.962428,0.55183,2.207819,0.808921,0.239093,1.366382,1.227602,2.258466,0.16365,18.798975,0.006271,0.124163,1.007073,0.506118,3.251983,2.668977,0.073859,0.409814,1.486553,2.557072,0.056294,6.97353,0.147875,0.838555,0.219696,0.349765,1.5862,0.793458,0.000977,1.411653,0.111551,1.81211,0.254108,24.27623,0.002199,0.215377,0.745418,0.775917,0.534913,4.763493,0,0.610227,0.001368,3.154078,0.100424,6.390113,0.098929,0.953494,0.725469,0.431913,1.978748,2.162226,3.107117,2.162226,3.107117,2.032013,0.826565,27.131246,0.001233,0.235686,0.065192,0.813372,4.722569,4.049613,0.000105,0.692725,0.101688
3.011163,0.028929,6.841612,0.118776,1.126601,0.548331,0.472218,1.288784,0.057952,6.4E-05,0.08442,2E-05,3.587887,0.105778,,,0.085612,2.416929,0.487072,0.597863,2.062048,0.013727,0.43511,0.356392,2.912268,0.129336,6.739205,0.069653,1.151139,0.96506,0.558606,2.339547,0.815854,0.203338,1.373929,0.962711,2.304676,0.155347,19.132844,0.006367,0.126908,0.994768,0.508398,3.05586,2.716615,0.06073,0.416982,1.368037,2.611662,0.05366,7.027743,0.128822,0.852855,0.249993,0.354857,1.577383,0.80149,0.001847,1.415794,0.168367,1.852675,0.253751,24.684762,0.001263,0.219599,0.745551,0.780834,0.586684,4.851703,0,0.622549,0.001052,3.214045,0.110934,6.45053,0.100793,0.967958,0.721895,0.437941,1.988802,2.162767,3.075789,2.162767,3.075789,2.071593,0.81525,27.612497,0.000473,0.241095,0.075228,0.817175,4.329919,4.126095,0.000432,0.706517,0.1217
3.067203,0.0271,6.905446,0.115579,1.141735,0.527906,0.479324,1.309079,0.059336,3.1E-05,0.086487,1E-05,3.654396,0.087639,,,0.086825,2.192405,0.491785,0.644759,2.100456,0.015844,0.443991,0.335925,2.972265,0.128365,6.785888,0.082406,1.165496,0.976706,0.565382,2.475138,0.822787,0.18314,1.381477,0.757562,2.350887,0.146269,19.466713,0.006143,0.129654,1.002151,0.510679,2.857111,2.764253,0.064991,0.42415,1.271049,2.666251,0.04964,7.081956,0.106475,0.867156,0.287189,0.359948,1.551982,0.809522,0.003381,1.419936,0.245485,1.89324,0.250092,25.093294,0.000701,0.22382,0.70022,0.785752,0.712772,4.939913,0,0.634871,0.001956,3.274012,0.119627,6.510947,0.100033,0.982422,0.717779,0.44397,1.986063,2.163307,2.995823,2.163307,2.995823,2.111173,0.782454,28.093749,0.000133,0.246504,0.092901,0.820979,3.933769,4.202577,0.001406,0.720308,0.139898
3.123243,0.025567,6.96928,0.109334,1.156869,0.507158,0.48643,1.334369,0.06072,1.5E-05,0.088554,4E-06,3.720906,0.069595,,,0.088039,1.829573,0.496498,0.674269,2.138865,0.018956,0.452871,0.303556,3.032262,0.125089,6.83257,0.096442,1.179853,0.995396,0.572158,2.615611,0.82972,0.18147,1.389025,0.610028,2.397098,0.136556,19.800582,0.005721,0.132399,1.025877,0.512959,2.669292,2.811891,0.092536,0.431318,1.201316,2.720841,0.044352,7.136169,0.083764,0.881456,0.326781,0.365039,1.516448,0.817554,0.005996,1.424078,0.345775,1.933805,0.244385,25.501825,0.000648,0.228042,0.617548,0.790669,0.872653,5.028124,0,0.647192,0.004779,3.333979,0.125947,6.571365,0.096482,0.996885,0.712789,0.449999,1.968384,2.163848,2.859059,2.163848,2.859059,2.150753,0.742945,28.575001,3.1E-05,0.251913,0.118835,0.824782,3.577302,4.279059,0.003612,0.7341,0.156508
3.179283,0.02448,7.033114,0.100895,1.172003,0.483018,0.493536,1.35803,0.062104,7E-06,0.090621,2E-06,3.787415,0.055911,,,0.089253,1.404594,0.501212,0.687502,2.177273,0.027108,0.461751,0.264492,3.092259,0.120286,6.879253,0.111083,1.19421,1.016679,0.578934,2.76441,0.836653,0.19895,1.396573,0.512568,2.443308,0.126641,20.134452,0.005497,0.135145,1.064205,0.51524,2.511065,2.859529,0.129069,0.438486,1.152712,2.77543,0.038141,7.190382,0.063213,0.895757,0.365341,0.370131,1.476979,0.825586,0.010299,1.428219,0.470531,1.974371,0.23791,25.910357,0.001068,0.232263,0.51143,0.795587,1.025322,5.116334,0,0.659514,0.011234,3.393947,0.129616,6.631782,0.09035,1.011349,0.706001,0.456027,1.938964,2.164389,2.664773,2.164389,2.664773,2.190333,0.706771,29.056252,4.2E-05,0.257322,0.153464,0.828586,3.298431,4.355541,0.007325,0.747892,0.173196
3.235323,0.02395,7.096949,0.091262,1.187137,0.454532,0.500642,1.372384,0.063489,3E-06,0.092688,1E-06,3.853924,0.049104,,,0.090466,0.992029,0.505925,0.685257,2.215682,0.043756,0.470632,0.22451,3.152256,0.114918,6.925936,0.125529,1.208567,1.034473,0.585709,2.927055,0.843586,0.233939,1.404121,0.454325,2.489519,0.117157,20.468321,0.005975,0.13789,1.117041,0.517521,2.402128,2.907166,0.15385,0.445654,1.112425,2.83002,0.031495,7.244595,0.046574,0.910058,0.401417,0.375222,1.439558,0.833618,0.017137,1.432361,0.618649,2.014936,0.231772,26.318889,0.001796,0.236485,0.397725,0.800504,1.137201,5.204544,0,0.671836,0.024172,3.453914,0.130661,6.692199,0.082173,1.025812,0.696573,0.462056,1.903948,2.164929,2.41973,2.164929,2.41973,2.229913,0.677255,29.537504,0.000206,0.262731,0.196891,0.83239,3.126371,4.432023,0.011727,0.761683,0.192667
3.291364,0.024051,7.160783,0.081404,1.202272,0.42264,0.507748,1.370992,0.064873,1E-06,0.094755,0,3.920433,0.049236,,,0.09168,0.644569,0.510638,0.667167,2.25409,0.067647,0.479512,0.188402,3.212253,0.109911,6.972618,0.138913,1.222923,1.042616,0.592485,3.10335,0.850519,0.282901,1.411669,0.423216,2.53573,0.108807,20.80219,0.007456,0.140635,1.185208,0.519801,2.359846,2.954804,0.155775,0.452822,1.068818,2.884609,0.024932,7.298808,0.034687,0.924358,0.435666,0.380313,1.409744,0.84165,0.027621,1.436503,0.785982,2.055501,0.226775,26.72742,0.002631,0.240707,0.290444,0.805421,1.189954,5.292754,0,0.684157,0.047334,3.513881,0.129372,6.752616,0.072734,1.040276,0.684547,0.468084,1.86872,2.16547,2.136849,2.16547,2.136849,2.269493,0.652943,30.018755,0.00077,0.26814,0.248747,0.836193,3.077161,4.508505,0.014846,0.775475,0.217654
3.347404,0.024809,7.224617,0.072133,1.217406,0.389629,0.514854,1.350862,0.066257,1E-06,0.096821,0,3.986942,0.054404,,,0.092893,0.38529,0.515352,0.632246,2.292499,0.090945,0.488393,0.158949,3.27225,0.105971,7.019301,0.150366,1.23728,1.036767,0.599261,3.278221,0.857452,0.341101,1.419216,0.407762,2.581941,0.10222,21.136059,0.009732,0.143381,1.269208,0.522082,2.396739,3.002442,0.137321,0.45999,1.01793,2.939199,0.0189,7.353021,0.027529,0.938659,0.470006,0.385405,1.391843,0.849682,0.043123,1.440644,0.965091,2.096066,0.223375,27.135952,0.003433,0.244928,0.199177,0.810339,1.183759,5.380964,0,0.696479,0.084303,3.573848,0.126224,6.813033,0.062978,1.05474,0.67136,0.474113,1.835074,2.166011,1.832882,2.166011,1.832882,2.309073,0.630754,30.500007,0.001984,0.273549,0.308071,0.839997,3.147907,4.584987,0.014963,0.789267,0.249421
3.403444,0.026214,7.288451,0.064032,1.23254,0.358379,0.521959,1.313604,0.067641,0,0.098888,0,4.053452,0.06165,,,0.094107,0.211874,0.520065,0.580472,2.330907,0.102851,0.497273,0.136674,3.332247,0.103471,7.065983,0.15909,1.251637,1.015984,0.606037,3.421733,0.864385,0.403664,1.426764,0.398458,2.628151,0.097852,21.469929,0.012021,0.146126,1.36791,0.524362,2.51907,3.05008,0.110137,0.467158,0.965726,2.993789,0.01371,7.407234,0.024396,0.95296,0.506185,0.390496,1.387605,0.857713,0.065217,1.444786,1.145566,2.136631,0.221721,27.544484,0.004071,0.24915,0.128285,0.815256,1.133739,5.469174,0,0.7088,0.136565,3.633815,0.121771,6.87345,0.053916,1.069203,0.659743,0.480142,1.800608,2.166551,1.52569,2.166551,1.52569,2.348653,0.607763,30.981259,0.003529,0.278958,0.373253,0.8438,3.312648,4.661468,0.012323,0.803059,0.286327
3.459484,0.028222,7.352285,0.057423,1.247674,0.331574,0.529065,1.2649,0.069025,0,0.100955,0,4.119961,0.067764,,,0.095321,0.107186,0.524779,0.514398,2.369316,0.097036,0.506154,0.120289,3.392244,0.102433,7.112666,0.164442,1.265994,0.98329,0.612813,3.501127,0.871318,0.466913,1.434312,0.388616,2.674362,0.095965,21.803798,0.013299,0.148871,1.477684,0.526643,2.72682,3.097718,0.08901,0.474326,0.925447,3.048378,0.009513,7.461447,0.024149,0.96726,0.544486,0.395587,1.395115,0.865745,0.095539,1.448928,1.315,2.177197,0.221742,27.953015,0.004311,0.253371,0.077659,0.820173,1.06138,5.557384,0,0.721122,0.201272,3.693783,0.116534,6.933867,0.046491,1.083667,0.652981,0.48617,1.760284,2.167092,1.231698,2.167092,1.231698,2.388233,0.581235,31.46251,0.004341,0.284367,0.442051,0.847604,3.524507,4.73795,0.00907,0.81685,0.32323
3.515524,0.030764,7.41612,0.052381,1.262808,0.311052,0.536171,1.212407,0.070409,0,0.103022,0,4.18647,0.070017,,,0.096534,0.049885,0.529492,0.439725,2.407724,0.076317,0.515034,0.107546,3.452241,0.102611,7.159348,0.166031,1.280351,0.944839,0.619588,3.496017,0.878251,0.529726,1.44186,0.374662,2.720573,0.096678,22.137667,0.012872,0.151617,1.592339,0.528924,3.01495,3.145355,0.082997,0.481494,0.911456,3.102968,0.006312,7.51566,0.025471,0.981561,0.583202,0.400679,1.408603,0.873777,0.135574,1.453069,1.460534,2.217762,0.223235,28.361547,0.00395,0.257593,0.044336,0.825091,0.985588,5.645595,0,0.733444,0.270008,3.75375,0.11093,6.994285,0.041426,1.098131,0.653812,0.492199,1.709054,2.167632,0.963976,2.167632,0.963976,2.427813,0.548285,31.943762,0.003707,0.289776,0.511714,0.851407,3.726426,4.814432,0.007297,0.830642,0.352465
3.571564,0.033749,7.479954,0.048771,1.277943,0.297423,0.543277,1.162946,0.071794,0,0.105089,0,4.252979,0.066904,,,0.097748,0.021359,0.534205,0.36441,2.446133,0.050092,0.523915,0.09615,3.512238,0.103623,7.206031,0.163786,1.294708,0.907885,0.626364,3.405234,0.885184,0.594515,1.449408,0.355918,2.766784,0.10006,22.471536,0.0108,0.154362,1.70396,0.531204,3.375038,3.192993,0.086379,0.488662,0.932295,3.157557,0.004004,7.569873,0.027116,0.995861,0.619113,0.40577,1.419637,0.881809,0.186355,1.457211,1.570734,2.258327,0.22593,28.770079,0.003089,0.261814,0.024251,0.830008,0.917614,5.733805,0,0.745765,0.329998,3.813717,0.105234,7.054702,0.039083,1.112594,0.663395,0.498227,1.644181,2.168173,0.731185,2.168173,0.731185,2.467392,0.50646,32.425013,0.00224,0.295185,0.579213,0.855211,3.867171,4.890914,0.007333,0.844434,0.366461
3.627605,0.037076,7.543788,0.046306,1.293077,0.290023,0.550383,1.120172,0.073178,0,0.107156,0,4.319488,0.058683,,,0.098962,0.008413,0.538919,0.296745,2.484542,0.027473,0.532795,0.084454,3.572235,0.105099,7.252713,0.158004,1.309065,0.878282,0.63314,3.242857,0.892117,0.667396,1.456956,0.334004,2.812994,0.106232,22.805406,0.007826,0.157107,1.804431,0.533485,3.795936,3.240631,0.083497,0.495831,0.98578,3.212147,0.002428,7.624086,0.028127,1.010162,0.648662,0.410861,1.419534,0.889841,0.248129,1.461352,1.637414,2.298892,0.229501,29.17861,0.002164,0.266036,0.013598,0.834926,0.861,5.822015,0,0.758087,0.36804,3.873684,0.099579,7.115119,0.039383,1.127058,0.680811,0.504256,1.566323,2.168714,0.537409,2.168714,0.537409,2.506972,0.455033,32.906265,0.001119,0.300594,0.641544,0.859015,3.915017,4.967396,0.007874,0.858226,0.361107
3.683645,0.040629,7.607622,0.044625,1.308211,0.28717,0.557489,1.083694,0.074562,0,0.109223,0,4.385997,0.047292,,,0.100175,0.003049,0.543632,0.243398,2.52295,0.012599,0.541676,0.071788,3.632232,0.106781,7.299396,0.149324,1.323422,0.858541,0.639916,3.031086,0.89905,0.757287,1.464503,0.311985,2.859205,0.115399,23.139275,0.004888,0.159853,1.887166,0.535765,4.262549,3.288269,0.066729,0.502999,1.058201,3.266737,0.001409,7.678299,0.028005,1.024463,0.669284,0.415953,1.402245,0.897873,0.320026,1.465494,1.657006,2.339457,0.233547,29.587142,0.001674,0.270257,0.009651,0.839843,0.81465,5.910225,0,0.770409,0.375674,3.933652,0.093993,7.175536,0.041813,1.141522,0.703351,0.510285,1.479154,2.169254,0.382691,2.169254,0.382691,2.546552,0.395826,33.387517,0.000867,0.306003,0.696071,0.862818,3.862753,5.043878,0.007524,0.872017,0.338214
3.739685,0.044282,7.671456,0.043375,1.323345,0.286632,0.564595,1.049936,0.075946,0,0.11129,0,4.452507,0.035537,,,0.101389,0.001016,0.548345,0.208294,2.561359,0.004831,0.550556,0.058398,3.692229,0.108573,7.346079,0.138647,1.337778,0.847293,0.646692,2.797493,0.905983,0.873982,1.472051,0.293451,2.905416,0.127765,23.473144,0.00263,0.162598,1.948513,0.538046,4.753321,3.335907,0.043111,0.510167,1.128177,3.321326,0.000785,7.732512,0.026783,1.038763,0.680295,0.421044,1.366586,0.905905,0.399822,1.469636,1.631122,2.380023,0.23755,29.995673,0.001848,0.274479,0.0111,0.84476,0.776198,5.998435,0,0.78273,0.352798,3.993619,0.088448,7.235953,0.045525,1.155985,0.727529,0.516313,1.387981,2.169795,0.264027,2.169795,0.264027,2.586132,0.332717,33.868768,0.001199,0.311412,0.740847,0.866622,3.7234,5.12036,0.00618,0.885809,0.305564
3.795725,0.047899,7.735291,0.042288,1.338479,0.286141,0.571701,1.014275,0.07733,0,0.113357,0,4.519016,0.025904,,,0.102602,0.000312,0.553059,0.192621,2.599767,0.001547,0.559436,0.045118,3.752226,0.110504,7.392761,0.127008,1.352135,0.840428,0.653467,2.57478,0.912917,1.02565,1.479599,0.281715,2.951626,0.143339,23.807013,0.001222,0.165343,1.9884,0.540327,5.238473,3.383545,0.022877,0.517335,1.173914,3.375916,0.000425,7.786725,0.024998,1.053064,0.683037,0.426135,1.316859,0.913937,0.48386,1.473777,1.566154,2.420588,0.240856,30.404205,0.002504,0.278701,0.018086,0.849678,0.744096,6.086645,0,0.795052,0.307527,4.053586,0.08292,7.29637,0.049506,1.170449,0.750392,0.522342,1.298112,2.170336,0.176512,2.170336,0.176512,2.625712,0.270223,34.35002,0.001478,0.316821,0.774834,0.870425,3.521373,5.196841,0.005155,0.899601,0.274216
3.851765,0.051333,7.799125,0.041236,1.353613,0.283837,0.578807,0.973483,0.078714,0,0.115424,0,4.585525,0.01961,,,0.103816,8.8E-05,0.557772,0.195577,2.638176,0.000413,0.568317,0.032943,3.812223,0.11264,7.439444,0.115433,1.366492,0.833389,0.660243,2.395313,0.91985,1.216455,1.487147,0.279233,2.997837,0.161659,24.140883,0.000504,0.168089,2.010054,0.542607,5.681439,3.431182,0.010044,0.524503,1.181079,3.430505,0.000239,7.840938,0.023559,1.067364,0.680296,0.431227,1.261479,0.921969,0.56721,1.477919,1.471983,2.461153,0.242694,30.812737,0.003225,0.282922,0.032006,0.854595,0.718777,6.174855,0,0.807373,0.252322,4.113553,0.077423,7.356788,0.052793,1.184912,0.770528,0.52837,1.213648,2.170876,0.114428,2.170876,0.114428,2.665292,0.2122,34.831271,0.001286,0.32223,0.797991,0.874229,3.284261,5.273323,0.006218,0.913392,0.254306
3.907806,0.054426,7.862959,0.040246,1.368748,0.278532,0.585913,0.927394,0.080099,0,0.11749,0,4.652034,0.016357,,,0.10503,2.3E-05,0.562486,0.21526,2.676584,9.2E-05,0.577197,0.022662,3.87222,0.114986,7.486126,0.104814,1.380849,0.823523,0.667019,2.278516,0.926783,1.445085,1.494695,0.287329,3.044048,0.181549,24.474752,0.000225,0.170834,2.018956,0.544888,6.044657,3.47882,0.00357,0.531671,1.147921,3.485095,0.000169,7.895151,0.023555,1.081665,0.67529,0.436318,1.210059,0.93,0.644081,1.482061,1.360104,2.501718,0.242254,31.221268,0.003649,0.287144,0.055105,0.859512,0.703941,6.263065,0,0.819695,0.19869,4.17352,0.072045,7.417205,0.054676,1.199376,0.788273,0.534399,1.136945,2.171417,0.072115,2.171417,0.072115,2.704872,0.16137,35.312523,0.000766,0.327639,0.811177,0.878032,3.037032,5.349805,0.010314,0.927184,0.251404
3.963846,0.05702,7.926793,0.039466,1.383882,0.269773,0.593018,0.879116,0.081483,0,0.119557,0,4.718543,0.014844,,,0.106243,8E-06,0.567199,0.249265,2.714993,1.7E-05,0.586078,0.014672,3.932217,0.11739,7.532809,0.09583,1.395206,0.811333,0.673795,2.219701,0.933716,1.70472,1.502243,0.306193,3.090259,0.201048,24.808621,0.0002,0.173579,2.02138,0.547169,6.298489,3.526458,0.000988,0.538839,1.085144,3.539684,0.000193,7.949364,0.026035,1.095966,0.67055,0.441409,1.170084,0.938032,0.708449,1.486202,1.241596,2.542283,0.238805,31.6298,0.003631,0.291365,0.089778,0.86443,0.708252,6.351276,0,0.832017,0.153438,4.233488,0.066952,7.477622,0.054847,1.21384,0.805004,0.540428,1.068632,2.171957,0.04456,2.171957,0.04456,2.744452,0.119524,35.793775,0.000311,0.333048,0.815912,0.881836,2.797827,5.426287,0.01645,0.940976,0.265066
4.019886,0.058958,7.990627,0.039101,1.399016,0.257753,0.600124,0.833801,0.082867,0,0.121624,0,4.785053,0.013663,,,0.107457,1.2E-05,0.571912,0.295001,2.753401,3E-06,0.594958,0.008967,3.992214,0.119522,7.579491,0.088925,1.409563,0.800026,0.680571,2.190713,0.940649,1.984556,1.50979,0.335073,3.136469,0.217615,25.14249,0.000341,0.176325,2.022965,0.549449,6.429775,3.574096,0.000206,0.546007,1.010313,3.594274,0.000321,8.003577,0.031818,1.110266,0.666994,0.446501,1.144469,0.946064,0.754829,1.490344,1.125401,2.582848,0.231835,32.038332,0.003266,0.295587,0.137579,0.869347,0.746336,6.439486,0,0.844338,0.118042,4.293455,0.062377,7.538039,0.05346,1.228303,0.821885,0.546456,1.007923,2.172498,0.027739,2.172498,0.027739,2.784032,0.087859,36.275026,8.6E-05,0.338457,0.814018,0.885639,2.575146,5.502769,0.021601,0.954768,0.289902
4.075926,0.060102,8.054462,0.039342,1.41415,0.24315,0.60723,0.796586,0.084251,0,0.123691,0,4.851562,0.012044,,,0.108671,4.1E-05,0.576626,0.349929,2.79181,0,0.603839,0.005262,4.052211,0.120912,7.626174,0.084334,1.42392,0.793612,0.687346,2.153836,0.947582,2.272417,1.517338,0.37256,3.18268,0.228604,25.47636,0.000619,0.17907,2.027604,0.55173,6.445869,3.621734,3.1E-05,0.553175,0.939392,3.648864,0.000601,8.05779,0.041338,1.124567,0.663411,0.451592,1.130932,0.954096,0.77904,1.494486,1.017269,2.623414,0.221172,32.446863,0.002793,0.299808,0.198047,0.874265,0.837367,6.527696,0,0.85666,0.090574,4.353422,0.058601,7.598456,0.051073,1.242767,0.838726,0.552485,0.953117,2.173039,0.018763,2.173039,0.018763,2.823612,0.067096,36.756278,1.6E-05,0.343866,0.807245,0.889443,2.368205,5.579251,0.022561,0.968559,0.318213
4.131966,0.060349,8.118296,0.040293,1.429284,0.226969,0.614336,0.770681,0.085635,0,0.125758,0,4.918071,0.010086,,,0.109884,0.000138,0.581339,0.411832,2.830218,0,0.612719,0.003162,4.112208,0.121064,7.672856,0.082122,1.438277,0.794491,0.694122,2.080555,0.954515,2.557641,1.524886,0.416856,3.228891,0.231903,25.810229,0.001004,0.181816,2.036802,0.55401,6.371495,3.669371,3E-06,0.560343,0.879635,3.703453,0.001122,8.112003,0.054545,1.138867,0.656493,0.456683,1.123302,0.962128,0.778831,1.498627,0.919524,2.663979,0.207058,32.855395,0.002358,0.30403,0.267738,0.879182,1.000412,6.615906,0,0.868982,0.068353,4.413389,0.055914,7.658873,0.048479,1.257231,0.853552,0.558513,0.902321,2.173579,0.015908,2.173579,0.015908,2.863192,0.057447,37.237529,2E-06,0.349275,0.796965,0.893247,2.171853,5.655733,0.018642,0.982351,0.342752
4.188007,0.059644,8.18213,0.041944,1.444419,0.21044,0.621442,0.756427,0.087019,0,0.127825,0,4.98458,0.008456,,,0.111098,0.000433,0.586052,0.479006,2.868627,2E-06,0.6216,0.002318,4.172205,0.119603,7.719539,0.08223,1.452633,0.801712,0.700898,1.964562,0.961448,2.833229,1.532434,0.465977,3.275102,0.226512,26.144098,0.001442,0.184561,2.049466,0.556291,6.238957,3.717009,0,0.567511,0.827508,3.758043,0.002024,8.166216,0.070867,1.153168,0.641577,0.461775,1.114112,0.97016,0.75422,1.502769,0.831589,2.704544,0.190145,33.263927,0.001896,0.308251,0.339907,0.884099,1.247561,6.704116,0,0.881303,0.049662,4.473356,0.054575,7.719291,0.046489,1.271694,0.863087,0.564542,0.854414,2.17412,0.018605,2.17412,0.018605,2.902772,0.058576,37.718781,0,0.354684,0.784003,0.89705,1.984449,5.732215,0.012288,0.996143,0.35848
4.244047,0.057995,8.245964,0.044164,1.459553,0.194949,0.628548,0.751639,0.088403,0,0.129892,0,5.051089,0.007856,,,0.112312,0.001248,0.590766,0.550105,2.907035,1.4E-05,0.63048,0.002507,4.232202,0.116419,7.766221,0.084495,1.46699,0.810713,0.707674,1.822769,0.968381,3.096572,1.539982,0.517869,3.321312,0.212866,26.477967,0.001857,0.187306,2.062051,0.558572,6.075544,3.764647,0,0.574679,0.772529,3.812632,0.003504,8.220429,0.089238,1.167469,0.61406,0.466866,1.097338,0.978192,0.707498,1.506911,0.751032,2.745109,0.171433,33.672458,0.001346,0.312473,0.40526,0.889017,1.577457,6.792326,0,0.893625,0.034048,4.533324,0.05477,7.779708,0.045711,1.286158,0.863906,0.570571,0.809963,2.174661,0.027444,2.174661,0.027444,2.942351,0.069595,38.200033,0,0.360093,0.768652,0.900854,1.814498,5.808696,0.006965,1.009935,0.362965
4.300087,0.055479,8.309799,0.046729,1.474687,0.181978,0.635654,0.752987,0.089788,0,0.131959,0,5.117598,0.008596,,,0.113525,0.00332,0.595479,0.623597,2.945444,6.6E-05,0.63936,0.003662,4.292199,0.111764,7.812904,0.088653,1.481347,0.814718,0.71445,1.684597,0.975314,3.348519,1.54753,0.570474,3.367523,0.192769,26.811837,0.002198,0.190052,2.069038,0.560852,5.893673,3.812285,0,0.581847,0.704609,3.867222,0.005815,8.274642,0.108209,1.181769,0.571176,0.471957,1.070236,0.986224,0.642874,1.511052,0.674787,2.785674,0.152136,34.08099,0.00087,0.316694,0.453824,0.893934,1.971924,6.880536,0,0.905946,0.021703,4.593291,0.056579,7.840125,0.046422,1.300622,0.853729,0.576599,0.771621,2.175201,0.044212,2.175201,0.044212,2.981931,0.088949,38.681284,0,0.365502,0.750853,0.904657,1.682314,5.885178,0.005091,1.023726,0.3558
4.356127,0.052248,8.373633,0.049365,1.489821,0.172998,0.64276,0.757721,0.091172,0,0.134026,0,5.184108,0.010449,,,0.114739,0.008163,0.600193,0.697103,2.983852,0.000259,0.648241,0.005818,4.352196,0.106253,7.859587,0.094341,1.495704,0.807222,0.721226,1.575869,0.982247,3.591152,1.555077,0.62178,3.413734,0.168976,27.145706,0.00245,0.192797,2.063772,0.563133,5.688268,3.859923,0,0.589015,0.620589,3.921811,0.009247,8.328855,0.126121,1.19607,0.513479,0.477049,1.033685,0.994256,0.565853,1.515194,0.600246,2.82624,0.133538,34.489522,0.000717,0.320916,0.47749,0.898852,2.397088,6.968747,0,0.918268,0.012741,4.653258,0.059942,7.900542,0.048544,1.315085,0.832316,0.582628,0.743626,2.175742,0.071963,2.175742,0.071963,3.021511,0.114135,39.162536,0,0.370911,0.730481,0.908461,1.615712,5.96166,0.007868,1.037518,0.337803
4.412167,0.048512,8.437467,0.051796,1.504955,0.169286,0.649866,0.764945,0.092556,0,0.136092,0,5.250617,0.012785,,,0.115952,0.018576,0.604906,0.767198,3.022261,0.000831,0.657121,0.009031,4.412193,0.100773,7.906269,0.101108,1.510061,0.784535,0.728001,1.506927,0.98918,3.82505,1.562625,0.669896,3.459944,0.144579,27.479575,0.002619,0.195542,2.039691,0.565413,5.442579,3.90756,0,0.596183,0.526505,3.976401,0.014091,8.383068,0.141329,1.210371,0.4453,0.48214,0.991172,1.002287,0.482465,1.519336,0.525958,2.866805,0.116837,34.898053,0.000954,0.325138,0.47242,0.903769,2.808593,7.056957,0,0.93059,0.006849,4.713225,0.064658,7.960959,0.051739,1.329549,0.8017,0.588656,0.730454,2.176283,0.115087,2.176283,0.115087,3.061091,0.141473,39.643787,0,0.37632,0.707654,0.912264,1.641334,6.038142,0.015549,1.05131,0.310562
4.468207,0.044535,8.501301,0.053779,1.52009,0.171691,0.656972,0.77585,0.09394,0,0.138159,0,5.317126,0.014829,,,0.117166,0.039228,0.609619,0.830079,3.060669,0.002203,0.666002,0.013261,4.47219,0.096311,7.952952,0.10845,1.524418,0.7473,0.734777,1.471607,0.996113,4.046908,1.570173,0.713123,3.506155,0.122373,27.813444,0.002703,0.198288,1.991829,0.567694,5.139633,3.955198,0,0.603351,0.434848,4.030991,0.020574,8.437281,0.152457,1.224671,0.373833,0.487231,0.947023,1.010319,0.398505,1.523477,0.45188,2.90737,0.10302,35.306585,0.001353,0.329359,0.440449,0.908686,3.159507,7.145167,0,0.942911,0.003361,4.773193,0.070388,8.021376,0.055582,1.344012,0.765745,0.594685,0.735121,2.176823,0.17933,2.176823,0.17933,3.100671,0.166321,40.125039,0,0.381729,0.682984,0.916068,1.774428,6.114624,0.026455,1.065101,0.276394
4.524248,0.040603,8.565135,0.055143,1.535224,0.180398,0.664077,0.792766,0.095324,0,0.140226,0,5.383635,0.015925,,,0.11838,0.077142,0.614333,0.883073,3.099078,0.00484,0.674882,0.01827,4.532187,0.09374,7.999634,0.115881,1.538775,0.700284,0.741553,1.455559,1.003046,4.24817,1.577721,0.750007,3.552366,0.104396,28.147314,0.002684,0.201033,1.91833,0.569975,4.774018,4.002836,4E-06,0.610519,0.35895,4.08558,0.028787,8.491494,0.158642,1.238972,0.307137,0.492323,0.904651,1.018351,0.318903,1.527619,0.379191,2.947935,0.092776,35.715117,0.001538,0.333581,0.389006,0.913604,3.409357,7.233377,0,0.955233,0.001503,4.83316,0.07669,8.081794,0.059744,1.358476,0.729184,0.600713,0.757775,2.177364,0.271729,2.177364,0.271729,3.140251,0.18399,40.60629,0,0.387138,0.657704,0.919872,2.010389,6.191106,0.036373,1.078893,0.238299
4.580288,0.037006,8.62897,0.055812,1.550358,0.194779,0.671183,0.817399,0.096708,0,0.142293,0,5.450144,0.015704,,,0.119593,0.141935,0.619046,0.926349,3.137486,0.008889,0.683763,0.023589,4.592184,0.093616,8.046317,0.123012,1.553131,0.650472,0.748329,1.445865,1.009979,4.415027,1.585269,0.779326,3.598577,0.091701,28.481183,0.002557,0.203778,1.821518,0.572255,4.358746,4.050474,4.2E-05,0.617687,0.307826,4.14017,0.038599,8.545707,0.15973,1.253272,0.251924,0.497414,0.86542,1.026383,0.247327,1.53176,0.309829,2.9885,0.086441,36.123648,0.001316,0.337802,0.329645,0.918521,3.532793,7.321587,0,0.967555,0.000612,4.893127,0.083062,8.142211,0.064155,1.37294,0.696402,0.606742,0.795063,2.177904,0.400417,2.177904,0.400417,3.179831,0.191146,41.087542,0,0.392547,0.633653,0.923675,2.321305,6.267588,0.041398,1.092685,0.199621
4.636328,0.034011,8.692804,0.05583,1.565492,0.213396,0.678289,0.849013,0.098093,0,0.14436,0,5.516654,0.014163,,,0.120807,0.24584,0.62376,0.963989,3.175895,0.013799,0.692643,0.028559,4.652181,0.096044,8.092999,0.129638,1.567488,0.604286,0.755105,1.435002,1.016912,4.529785,1.592817,0.800012,3.644787,0.084382,28.815052,0.002356,0.206524,1.70811,0.574536,3.924467,4.098112,0.000284,0.624856,0.283921,4.194759,0.049595,8.59992,0.156385,1.267573,0.21205,0.502505,0.828368,1.034415,0.186037,1.535902,0.245926,3.029066,0.083984,36.53218,0.000838,0.342024,0.275821,0.923438,3.526153,7.409797,0,0.979876,0.000227,4.953094,0.089003,8.202628,0.069088,1.387403,0.670192,0.612771,0.840414,2.178445,0.574332,2.178445,0.574332,3.219411,0.186988,41.568794,0,0.397956,0.613161,0.927479,2.659603,6.34407,0.042858,1.106477,0.163468
4.692368,0.031839,8.756638,0.055368,1.580626,0.234191,0.685395,0.883428,0.099477,0,0.146427,0,5.583163,0.011644,,,0.122021,0.40389,0.628473,1.003714,3.214303,0.01838,0.701524,0.032495,4.712178,0.100636,8.139682,0.135792,1.581845,0.565166,0.76188,1.419019,1.023845,4.573406,1.600364,0.811021,3.690998,0.081777,29.148921,0.002146,0.209269,1.588339,0.576816,3.511749,4.145749,0.001385,0.632024,0.284242,4.249349,0.061068,8.654133,0.150031,1.281874,0.188172,0.507597,0.790775,1.042447,0.135975,1.540044,0.189306,3.069631,0.085019,36.940712,0.000396,0.346245,0.240606,0.928356,3.409777,7.498007,0,0.992198,7.6E-05,5.013061,0.094073,8.263045,0.07515,1.401867,0.650824,0.618799,0.885154,2.178986,0.802902,2.178986,0.802902,3.258991,0.173517,42.050045,0,0.403365,0.598861,0.931282,2.968225,6.420551,0.047837,1.120268,0.132264
4.748408,0.030651,8.820472,0.054717,1.59576,0.254839,0.692501,0.913412,0.100861,0,0.148494,0,5.649672,0.008721,,,0.123234,0.634785,0.633186,1.055078,3.252712,0.021346,0.710404,0.034896,4.772175,0.106583,8.186364,0.141765,1.596202,0.532619,0.768656,1.394905,1.030778,4.52887,1.607912,0.811247,3.737209,0.082773,29.482791,0.001976,0.212014,1.474105,0.579097,3.159789,4.193387,0.004835,0.639192,0.303598,4.303939,0.072061,8.708346,0.14262,1.296174,0.178407,0.512688,0.749331,1.050479,0.09702,1.544185,0.141146,3.110196,0.088863,37.349243,0.000139,0.350467,0.234837,0.933273,3.223938,7.586217,0,1.004519,2.3E-05,5.073029,0.097947,8.323462,0.083174,1.416331,0.635776,0.624828,0.920269,2.179526,1.09582,2.179526,1.09582,3.298571,0.154711,42.531297,3E-06,0.408774,0.593501,0.935086,3.193923,6.497033,0.061977,1.13406,0.107653
4.804449,0.030531,8.884306,0.054272,1.610895,0.273172,0.699607,0.930492,0.102245,0,0.150561,0,5.716181,0.006039,,,0.124448,0.962442,0.6379,1.126443,3.29112,0.021872,0.719284,0.035645,4.832172,0.112824,8.233047,0.148055,1.610559,0.503069,0.775432,1.360986,1.037712,4.384826,1.61546,0.799547,3.78342,0.086125,29.81666,0.001835,0.21476,1.376592,0.581378,2.895849,4.241025,0.012144,0.64636,0.337855,4.358528,0.081494,8.762559,0.136232,1.310475,0.179427,0.517779,0.701526,1.058511,0.068337,1.548327,0.101845,3.150761,0.09461,37.757775,3.7E-05,0.354688,0.265674,0.938191,3.017562,7.674428,0,1.016841,7E-06,5.132996,0.100456,8.383879,0.09399,1.430794,0.620374,0.630856,0.938489,2.180067,1.463062,2.180067,1.463062,3.338151,0.135084,43.012548,2.2E-05,0.414183,0.599774,0.938889,3.299169,6.573515,0.081085,1.147852,0.090683
4.860489,0.031481,8.948141,0.054486,1.626029,0.287556,0.706713,0.927532,0.103629,0,0.152628,0,5.78269,0.004143,,,0.125661,1.416881,0.642613,1.221517,3.329529,0.01982,0.728165,0.035101,4.892169,0.11826,8.27973,0.155258,1.624916,0.471989,0.782208,1.319339,1.044645,4.138824,1.623008,0.774923,3.82963,0.090711,30.150529,0.00166,0.217505,1.304036,0.583658,2.728777,4.288663,0.022213,0.653528,0.385352,4.413118,0.088334,8.816772,0.132609,1.324775,0.18742,0.522871,0.646791,1.066543,0.048724,1.552469,0.071075,3.191326,0.101258,38.166307,9E-06,0.35891,0.335376,0.943108,2.831784,7.762638,0,1.029163,2E-06,5.192963,0.101604,8.444297,0.108143,1.445258,0.599272,0.636885,0.936243,2.180608,1.915257,2.180608,1.915257,3.377731,0.118295,43.4938,0.000109,0.419592,0.620167,0.942693,3.269279,6.649997,0.092201,1.161643,0.082003
4.916529,0.033425,9.011975,0.055832,1.641163,0.297102,0.713819,0.90109,0.105013,0,0.154695,0,5.849199,0.003401,,,0.126875,2.031387,0.647326,1.336549,3.367937,0.015767,0.737045,0.034047,4.952166,0.121984,8.326412,0.163898,1.639273,0.436266,0.788984,1.276447,1.051578,3.7993,1.630556,0.736843,3.875841,0.095676,30.484398,0.001399,0.220251,1.260266,0.585939,2.648064,4.336301,0.030968,0.660696,0.44565,4.467707,0.091792,8.870985,0.132778,1.339076,0.198686,0.527962,0.58697,1.074574,0.036921,1.55661,0.047952,3.231891,0.107844,38.574838,1.2E-05,0.363131,0.440158,0.948025,2.684145,7.850848,0,1.041484,0,5.25293,0.101562,8.504714,0.125595,1.459722,0.568319,0.642914,0.914806,2.181148,2.464398,2.181148,2.464398,3.41731,0.106294,43.975052,0.000369,0.425001,0.656804,0.946497,3.113505,6.726479,0.085231,1.175435,0.081906
4.972569,0.036208,9.075809,0.058741,1.656297,0.301672,0.720925,0.852675,0.106398,0,0.156761,0,5.915709,0.003962,,,0.128089,2.832417,0.65204,1.459414,3.406346,0.010935,0.745926,0.033502,5.012163,0.123449,8.373095,0.174249,1.65363,0.395813,0.795759,1.239969,1.058511,3.385562,1.638104,0.685609,3.922052,0.100444,30.818268,0.001064,0.222996,1.24445,0.58822,2.627908,4.383939,0.037623,0.667864,0.516238,4.522297,0.091483,8.925198,0.136865,1.353377,0.209921,0.533053,0.525895,1.082606,0.031824,1.560752,0.031269,3.272457,0.113592,38.98337,5.3E-05,0.367353,0.569489,0.952943,2.561318,7.939058,0,1.053806,0,5.312898,0.100638,8.565131,0.145555,1.474185,0.526069,0.648942,0.880115,2.181689,3.124686,2.181689,3.124686,3.45689,0.099092,44.456303,0.000853,0.43041,0.711244,0.9503,2.860546,6.802961,0.062698,1.189227,0.090167
5.028609,0.039609,9.139643,0.063563,1.671431,0.301689,0.728031,0.788528,0.107782,0,0.158828,0,5.982218,0.005724,,,0.129302,3.821087,0.656753,1.571519,3.444754,0.006872,0.754806,0.03448,5.07216,0.122562,8.419777,0.186166,1.667986,0.353913,0.802535,1.213507,1.065444,2.9255,1.645652,0.622633,3.968262,0.104619,31.152137,0.000733,0.225741,1.252067,0.5905,2.634401,4.431576,0.048928,0.675032,0.58934,4.576886,0.087513,8.979411,0.144167,1.367677,0.218443,0.538145,0.468214,1.090638,0.032592,1.564894,0.019708,3.313022,0.118022,39.391902,0.000188,0.371575,0.706525,0.95786,2.42603,8.027268,0,1.066128,0,5.372865,0.099231,8.625548,0.166521,1.488649,0.474308,0.654971,0.841091,2.18223,3.913115,2.18223,3.913115,3.49647,0.095039,44.937555,0.001348,0.435819,0.784207,0.954104,2.549828,6.879443,0.036478,1.203019,0.105733
5.08465,0.043358,9.203477,0.070526,1.686566,0.297858,0.735136,0.718149,0.109166,0,0.160895,0,6.048727,0.008258,,,0.130516,4.950677,0.661467,1.652666,3.483163,0.005078,0.763687,0.037811,5.132157,0.119663,8.46646,0.199011,1.682343,0.316346,0.809311,1.193596,1.072377,2.451334,1.653199,0.550511,4.014473,0.107853,31.486006,0.0005,0.228487,1.276737,0.592781,2.633535,4.479214,0.068812,0.6822,0.651379,4.631476,0.080466,9.033624,0.153425,1.381978,0.22252,0.543236,0.417956,1.09867,0.038664,1.569035,0.012013,3.353587,0.121016,39.800433,0.000494,0.375796,0.830355,0.962778,2.236647,8.115478,0,1.078449,0,5.432832,0.097771,8.685965,0.186574,1.503112,0.417407,0.660999,0.806925,2.18277,4.849228,2.18277,4.849228,3.53605,0.09154,45.418806,0.001451,0.441228,0.875239,0.957907,2.220703,6.955925,0.016757,1.21681,0.126389
5.14069,0.047149,9.267312,0.079699,1.7017,0.290902,0.742242,0.652118,0.11055,0,0.162962,0,6.115236,0.010809,,,0.13173,6.111212,0.66618,1.687736,3.521571,0.006941,0.772567,0.044071,5.192154,0.115415,8.513142,0.211691,1.6967,0.289632,0.816087,1.171833,1.07931,1.994408,1.660747,0.472831,4.060684,0.109739,31.819875,0.000437,0.231232,1.312312,0.595061,2.598098,4.526852,0.086596,0.689368,0.686444,4.686066,0.071293,9.087837,0.163175,1.396278,0.221746,0.548327,0.377454,1.106702,0.049687,1.573177,0.007103,3.394152,0.12281,40.208965,0.000968,0.380018,0.920121,0.967695,1.969879,8.203688,0,1.090771,0,5.492799,0.096665,8.746382,0.203875,1.517576,0.360855,0.667028,0.784235,2.183311,5.953484,2.183311,5.953484,3.57563,0.086048,45.900058,0.001066,0.446637,0.982384,0.961711,1.902755,7.032406,0.006074,1.230602,0.148701
5.19673,0.050669,9.331146,0.090966,1.716834,0.281416,0.749348,0.599806,0.111934,0,0.165029,0,6.181745,0.012504,,,0.132943,7.134933,0.670893,1.673033,3.55998,0.013705,0.781448,0.053627,5.252151,0.11064,8.559825,0.22282,1.711057,0.278949,0.822863,1.140682,1.086243,1.580332,1.668295,0.393737,4.106895,0.109808,32.153744,0.000573,0.233977,1.354511,0.597342,2.512362,4.57449,0.0898,0.696536,0.682473,4.740655,0.061126,9.14205,0.172054,1.410579,0.217248,0.553419,0.347071,1.114734,0.065386,1.577319,0.004123,3.434717,0.123909,40.617497,0.001408,0.384239,0.960114,0.972612,1.634156,8.291898,0,1.103092,0,5.552766,0.096241,8.806799,0.217172,1.53204,0.309639,0.673057,0.775052,2.183851,7.243888,2.183851,7.243888,3.61521,0.077046,46.38131,0.000534,0.452046,1.101933,0.965514,1.611,7.108888,0.001738,1.244394,0.168529
5.25277,0.053621,9.39498,0.103996,1.731968,0.269848,0.756454,0.567429,0.113318,0,0.167096,0,6.248255,0.012765,,,0.134157,7.830849,0.675607,1.619777,3.598388,0.02559,0.790328,0.066691,5.312149,0.10614,8.606507,0.230979,1.725414,0.286312,0.829638,1.098061,1.093176,1.225685,1.675843,0.317359,4.153105,0.107623,32.487614,0.000899,0.236723,1.401592,0.599623,2.374163,4.622128,0.087544,0.703704,0.6368,4.795245,0.051076,9.196263,0.179003,1.42488,0.21147,0.55851,0.325835,1.122766,0.085407,1.58146,0.002459,3.475283,0.124959,41.026028,0.001521,0.388461,0.944234,0.97753,1.26646,8.380109,0,1.115414,0,5.612734,0.096711,8.867217,0.22613,1.546503,0.267082,0.679085,0.776289,2.184392,8.730997,2.184392,8.730997,3.65479,0.064613,46.862561,0.000183,0.457454,1.228376,0.969318,1.348234,7.18537,0.000392,1.258186,0.182209
5.30881,0.055744,9.458814,0.118223,1.747102,0.256564,0.76356,0.55674,0.114703,0,0.169163,0,6.314764,0.011682,,,0.13537,8.042402,0.68032,1.553017,3.636797,0.040229,0.799209,0.083284,5.372146,0.102546,8.65319,0.235,1.739771,0.30963,0.836414,1.047235,1.100109,0.93697,1.683391,0.24726,4.199316,0.10293,32.821483,0.001373,0.239468,1.45386,0.601903,2.194484,4.669765,0.101545,0.710872,0.557768,4.849834,0.042057,9.250476,0.183349,1.43918,0.207493,0.563601,0.312634,1.130798,0.109159,1.585602,0.001724,3.515848,0.126583,41.43456,0.001221,0.392682,0.878144,0.982447,0.915539,8.468319,0,1.127736,0,5.672701,0.098152,8.927634,0.231352,1.560967,0.234438,0.685114,0.780807,2.184933,10.411959,2.184933,10.411959,3.69437,0.050286,47.343813,4.3E-05,0.462863,1.354624,0.973121,1.113039,7.261852,7E-05,1.271977,0.187935
5.36485,0.056841,9.522648,0.132852,1.762236,0.241928,0.770666,0.564621,0.116087,0,0.17123,0,6.381273,0.010075,,,0.136584,7.70657,0.685033,1.505681,3.675205,0.05248,0.808089,0.103025,5.432143,0.10024,8.699873,0.234218,1.754128,0.343034,0.84319,0.993524,1.107042,0.711773,1.690939,0.186011,4.245527,0.095797,33.155352,0.001932,0.242213,1.512223,0.604184,1.994751,4.717403,0.130047,0.71804,0.461588,4.904424,0.034671,9.304689,0.184839,1.453481,0.208106,0.568693,0.307417,1.138829,0.135695,1.589743,0.001752,3.556413,0.12924,41.843092,0.000728,0.396904,0.778212,0.987364,0.621941,8.556529,0,1.140057,0,5.732668,0.100495,8.988051,0.234073,1.575431,0.211139,0.691142,0.779741,2.185473,12.264858,2.185473,12.264858,3.73395,0.036308,47.825064,7E-06,0.468272,1.472552,0.976925,0.908332,7.338334,1E-05,1.285769,0.186543
5.420891,0.056792,9.586483,0.146907,1.777371,0.22633,0.777772,0.583759,0.117471,0,0.173297,0,6.447782,0.009177,,,0.137798,6.886535,0.689747,1.50924,3.713614,0.057202,0.816969,0.12485,5.49214,0.099344,8.746555,0.228617,1.768485,0.378435,0.849966,0.941819,1.113975,0.541475,1.698486,0.134997,4.291738,0.08665,33.489221,0.002499,0.244959,1.576385,0.606464,1.802158,4.765041,0.141746,0.725208,0.366457,4.959014,0.029179,9.358902,0.183642,1.467782,0.215013,0.573784,0.311816,1.146861,0.163657,1.593885,0.002601,3.596978,0.133116,42.251623,0.000323,0.401125,0.667522,0.992282,0.405464,8.644739,0,1.152379,0,5.792635,0.103543,9.048468,0.235666,1.589894,0.195431,0.697171,0.765368,2.186014,14.244934,2.186014,14.244934,3.77353,0.02468,48.306316,1E-06,0.473681,1.573817,0.980729,0.74482,7.414816,1E-06,1.299561,0.181074
5.476931,0.055561,9.650317,0.159337,1.792505,0.210153,0.784878,0.604373,0.118855,0,0.175363,0,6.514291,0.010066,,,0.139011,5.759931,0.69446,1.583782,3.752022,0.053013,0.82585,0.146812,5.552137,0.099762,8.793238,0.218842,1.782841,0.407746,0.856742,0.896159,1.120908,0.41453,1.706034,0.094452,4.337948,0.076213,33.823091,0.002988,0.247704,1.643425,0.608745,1.643714,4.812679,0.115791,0.732376,0.287131,5.013603,0.025541,9.413115,0.180351,1.482082,0.228449,0.578875,0.328874,1.154893,0.191314,1.598027,0.004588,3.637543,0.138071,42.660155,0.000106,0.405347,0.570267,0.997199,0.26425,8.732949,0,1.164701,0,5.852602,0.106991,9.108885,0.237177,1.604358,0.185099,0.7032,0.733684,2.186555,16.284171,2.186555,16.284171,3.81311,0.016505,48.787568,0,0.47909,1.650839,0.984532,0.637318,7.491298,0,1.313352,0.175214
5.532971,0.053201,9.714151,0.169175,1.807639,0.19371,0.791984,0.616642,0.120239,0,0.17743,0,6.580801,0.013131,,,0.140225,4.566374,0.699174,1.730847,3.790431,0.042997,0.83473,0.166209,5.612134,0.101264,8.83992,0.206092,1.797198,0.424943,0.863518,0.859263,1.127841,0.319385,1.713582,0.063675,4.384159,0.065353,34.15696,0.003298,0.250449,1.707476,0.611026,1.540202,4.860317,0.068454,0.739544,0.232072,5.068193,0.023511,9.467328,0.175928,1.496383,0.247194,0.583967,0.361926,1.162925,0.216684,1.602168,0.008347,3.678109,0.143659,43.068687,2.6E-05,0.409569,0.506192,1.002117,0.182576,8.821159,0,1.177022,0,5.91257,0.110473,9.169302,0.239055,1.618822,0.178101,0.709228,0.68584,2.187095,18.295224,2.187095,18.295224,3.85269,0.011823,49.268819,0,0.484499,1.697796,0.988336,0.596748,7.567779,0,1.327144,0.171535
5.589011,0.049845,9.777985,0.175719,1.822773,0.177195,0.79909,0.613147,0.121623,0,0.179497,0,6.64731,0.017747,,,0.141439,3.537869,0.703887,1.931798,3.828839,0.031652,0.843611,0.180097,5.672131,0.103552,8.886603,0.191906,1.811555,0.427255,0.870293,0.830894,1.134774,0.246424,1.72113,0.041343,4.43037,0.054902,34.490829,0.003328,0.253195,1.760925,0.613306,1.50165,4.907954,0.029053,0.746712,0.20328,5.122782,0.022742,9.521541,0.171556,1.510683,0.268817,0.589058,0.413053,1.170957,0.237744,1.60631,0.014924,3.718674,0.149196,43.477218,5E-06,0.41379,0.486467,1.007034,0.140943,8.909369,0,1.189344,0,5.972537,0.113602,9.22972,0.241179,1.633285,0.173028,0.715257,0.627962,2.187636,20.179685,2.187636,20.179685,3.892269,0.00987,49.750071,0,0.489908,1.711426,0.992139,0.623186,7.644261,0,1.340936,0.170631
5.645051,0.045684,9.841819,0.178696,1.837907,0.16069,0.806195,0.590583,0.123007,0,0.181564,0,6.713819,0.022379,,,0.142652,2.841654,0.7086,2.152906,3.867248,0.021738,0.852491,0.18609,5.732128,0.106316,8.933285,0.177908,1.825912,0.415212,0.877069,0.807484,1.141707,0.188789,1.728678,0.025846,4.47658,0.045532,34.824698,0.003045,0.25594,1.797035,0.615587,1.525734,4.955592,0.008861,0.753881,0.197624,5.177372,0.022892,9.575754,0.168388,1.524984,0.290005,0.594149,0.481703,1.178989,0.252677,1.610452,0.025888,3.759239,0.153875,43.88575,1E-06,0.418012,0.511723,1.011951,0.123251,8.99758,0,1.201665,0,6.032504,0.11603,9.290137,0.243117,1.647749,0.169291,0.721285,0.56936,2.188177,21.839636,2.188177,21.839636,3.931849,0.009509,50.231322,0,0.495317,1.691496,0.995943,0.703961,7.720743,0,1.354728,0.171571
5.701092,0.040955,9.905654,0.178353,1.853042,0.144217,0.813301,0.550229,0.124392,0,0.183631,0,6.780328,0.025192,,,0.143866,2.555084,0.713314,2.355901,3.905656,0.013916,0.861372,0.183112,5.792125,0.109245,8.979968,0.165548,1.840269,0.39179,0.883845,0.785762,1.14864,0.142237,1.736226,0.015552,4.522791,0.037688,35.158568,0.002539,0.258686,1.813431,0.617867,1.599676,5.00323,0.002118,0.761049,0.208527,5.231961,0.023699,9.629967,0.16724,1.539285,0.306998,0.599241,0.564028,1.187021,0.260126,1.614593,0.04342,3.799804,0.156902,44.294282,0,0.422233,0.572413,1.016869,0.119382,9.08579,0,1.213987,0,6.092471,0.117499,9.350554,0.244475,1.662212,0.167015,0.727314,0.519751,2.188717,23.190518,2.188717,23.190518,3.971429,0.009643,50.712574,0,0.500726,1.640834,0.999746,0.817229,7.797225,0,1.368519,0.173105
5.757132,0.035908,9.969488,0.17543,1.868176,0.127816,0.820407,0.497131,0.125776,0,0.185698,0,6.846837,0.024949,,,0.145079,2.674732,0.718027,2.510519,3.944065,0.008068,0.870252,0.17178,5.852122,0.112026,9.02665,0.155901,1.854626,0.361127,0.890621,0.768664,1.155573,0.104459,1.743773,0.009006,4.569002,0.031599,35.492437,0.002007,0.261431,1.815463,0.620148,1.704947,5.050868,0.001314,0.768217,0.227616,5.286551,0.025016,9.68418,0.168322,1.553585,0.316264,0.604332,0.653211,1.195053,0.259395,1.618735,0.070356,3.840369,0.157643,44.702813,0,0.426455,0.651244,1.021786,0.124427,9.174,0,1.226309,0,6.152439,0.117889,9.410971,0.245176,1.676676,0.166632,0.733343,0.486383,2.189258,24.172873,2.189258,24.172873,4.011009,0.009498,51.193826,0,0.506135,1.564918,1.00355,0.938324,7.873707,0,1.382311,0.174485
5.813172,0.030792,10.033322,0.171031,1.88331,0.111602,0.827513,0.438445,0.12716,0,0.187765,0,6.913346,0.021662,,,0.146293,3.147224,0.72274,2.604572,3.982473,0.004085,0.879133,0.154248,5.912119,0.114331,9.073333,0.14955,1.868983,0.327353,0.897397,0.767301,1.162507,0.074245,1.751321,0.005019,4.615213,0.027313,35.826306,0.001635,0.264176,1.818334,0.622429,1.823026,5.098506,0.003831,0.775385,0.246424,5.341141,0.02683,9.738393,0.171177,1.567886,0.315371,0.609423,0.740659,1.203085,0.250551,1.622877,0.110114,3.880934,0.155748,45.111345,0,0.430676,0.727209,1.026703,0.136719,9.26221,0,1.23863,0,6.212406,0.117245,9.471388,0.245506,1.69114,0.168332,0.739371,0.471928,2.189798,24.76073,2.189798,24.76073,4.050589,0.00876,51.675077,0,0.511544,1.471113,1.007354,1.045634,7.950189,0,1.396103,0.175265
5.869212,0.025828,10.097156,0.166396,1.898444,0.095787,0.834619,0.38163,0.128544,0,0.189832,0,6.979856,0.016552,,,0.147507,3.90268,0.727454,2.647882,4.020882,0.001756,0.888013,0.133615,5.972116,0.115831,9.120015,0.146568,1.88334,0.293806,0.904172,0.794177,1.16944,0.0508,1.758869,0.00269,4.661423,0.024741,36.160175,0.001487,0.266922,1.847034,0.624709,1.940146,5.146143,0.01019,0.782553,0.25817,5.39573,0.02924,9.792606,0.174878,1.582186,0.303833,0.614515,0.817655,1.211116,0.234416,1.627018,0.166457,3.9215,0.151238,45.519877,0,0.434898,0.780382,1.031621,0.156087,9.35042,0,1.250952,0,6.272373,0.115789,9.531805,0.245942,1.705603,0.171603,0.7454,0.47367,2.190339,24.965095,2.190339,24.965095,4.090169,0.007544,52.156329,0,0.516953,1.367704,1.011157,1.124131,8.026671,0,1.409894,0.174488
5.925252,0.021201,10.16099,0.162656,1.913578,0.080652,0.841725,0.333038,0.129928,0,0.191899,0,7.046365,0.011369,,,0.14872,4.873167,0.732167,2.668871,4.059291,0.00063,0.896893,0.113187,6.032113,0.116236,9.166698,0.14659,1.897696,0.26275,0.910948,0.850513,1.176373,0.033337,1.766417,0.001388,4.707634,0.023671,36.494045,0.001477,0.269667,1.93352,0.62699,2.04944,5.193781,0.019574,0.789721,0.259173,5.45032,0.032438,9.846819,0.178489,1.596487,0.283546,0.619606,0.876905,1.219148,0.212439,1.63116,0.243036,3.962065,0.144535,45.928408,0,0.439119,0.796393,1.036538,0.182582,9.43863,0,1.263274,0,6.33234,0.113892,9.592223,0.246827,1.720067,0.175089,0.751428,0.484164,2.19088,24.832145,2.19088,24.832145,4.129749,0.006243,52.63758,0,0.522362,1.262902,1.014961,1.166487,8.103153,0,1.423686,0.170349
5.981293,0.017049,10.224825,0.160613,1.928712,0.066501,0.848831,0.297186,0.131312,0,0.193966,0,7.112874,0.007622,,,0.149934,5.987398,0.736881,2.705218,4.097699,0.000187,0.905774,0.095897,6.09211,0.115364,9.213381,0.148947,1.912053,0.235504,0.917724,0.91811,1.183306,0.020928,1.773965,0.000688,4.753845,0.023789,36.827914,0.00145,0.272412,2.111195,0.629271,2.150065,5.241419,0.026934,0.796889,0.24931,5.504909,0.036668,9.901032,0.181635,1.610788,0.258502,0.624697,0.91353,1.22718,0.186482,1.635302,0.34273,4.00263,0.136424,46.33694,0,0.443341,0.769378,1.041456,0.215482,9.52684,0,1.275595,0,6.392307,0.112032,9.65264,0.248079,1.734531,0.176879,0.757457,0.493222,2.19142,24.436845,2.19142,24.436845,4.169329,0.005317,53.118832,0,0.527771,1.164007,1.018764,1.172481,8.179634,0,1.437478,0.160985
6.037333,0.013466,10.288659,0.160608,1.943847,0.053606,0.855937,0.276603,0.132697,0,0.196032,0,7.179383,0.006195,,,0.151148,7.14737,0.741594,2.79189,4.136108,4.6E-05,0.914654,0.084017,6.152107,0.113215,9.260063,0.152823,1.92641,0.212838,0.9245,0.96521,1.190239,0.012548,1.781513,0.000329,4.800056,0.024688,37.161783,0.001297,0.275158,2.407396,0.631551,2.244089,5.289057,0.026545,0.804057,0.231278,5.559499,0.042184,9.955245,0.184931,1.625088,0.233788,0.629788,0.925316,1.235212,0.158561,1.639443,0.466826,4.043195,0.127941,46.745472,0,0.447562,0.702569,1.046373,0.25258,9.61505,0,1.287917,0,6.452275,0.110715,9.713057,0.249097,1.748994,0.175123,0.763486,0.490838,2.191961,23.873511,2.191961,23.873511,4.208909,0.005097,53.600084,0,0.53318,1.076835,1.022568,1.14726,8.256116,0,1.45127,0.145944
6.093373,0.010504,10.352493,0.162486,1.958981,0.042174,0.863043,0.27203,0.134081,0,0.198099,0,7.245892,0.0074,,,0.152361,8.207272,0.746307,2.950227,4.174516,9E-06,0.923535,0.079078,6.212104,0.110037,9.306746,0.157397,1.940767,0.195465,0.931276,0.965014,1.197172,0.007177,1.78906,0.000151,4.846266,0.025918,37.495652,0.001016,0.277903,2.835252,0.633832,2.332743,5.336695,0.018736,0.811225,0.209098,5.614089,0.049198,10.009458,0.190035,1.639389,0.214155,0.63488,0.912408,1.243244,0.13059,1.643585,0.614175,4.08376,0.120205,47.154003,0,0.451784,0.606469,1.05129,0.290062,9.703261,0,1.300238,0,6.512242,0.110399,9.773474,0.248932,1.763458,0.168724,0.769514,0.470328,2.192502,23.245184,2.192502,23.245184,4.248489,0.005659,54.081335,0,0.538589,1.005489,1.026371,1.098981,8.332598,1E-06,1.465061,0.127131
6.149413,0.008183,10.416327,0.165664,1.974115,0.032324,0.870149,0.282717,0.135465,0,0.200166,0,7.312402,0.011139,,,0.153575,8.979283,0.751021,3.181196,4.212925,2E-06,0.932415,0.081832,6.272101,0.106341,9.353428,0.161949,1.955124,0.184406,0.938051,0.913716,1.204105,0.003913,1.796608,6.7E-05,4.892477,0.027061,37.829522,0.000686,0.280648,3.386817,0.636112,2.413776,5.384333,0.009471,0.818393,0.186646,5.668678,0.057829,10.063671,0.199212,1.65369,0.202659,0.639971,0.876854,1.251276,0.104179,1.647726,0.780517,4.124326,0.114215,47.562535,0,0.456006,0.495401,1.056208,0.323068,9.791471,0,1.31256,0,6.572209,0.111416,9.833891,0.246667,1.777922,0.157825,0.775543,0.430694,2.193042,22.653424,2.193042,22.653424,4.288069,0.006799,54.562587,0,0.543998,0.95244,1.030175,1.036519,8.40908,9E-06,1.478853,0.108373
6.205453,0.006506,10.480161,0.169264,1.989249,0.024089,0.877254,0.306704,0.136849,0,0.202233,0,7.378911,0.016922,,,0.154788,9.277512,0.755734,3.464752,4.251333,0,0.941296,0.09212,6.332098,0.10286,9.400111,0.165919,1.969481,0.180978,0.944827,0.833768,1.211038,0.002033,1.804156,2.8E-05,4.938688,0.027814,38.163391,0.000397,0.283394,4.029493,0.638393,2.481057,5.43197,0.003429,0.825561,0.166818,5.723268,0.068041,10.117884,0.214507,1.66799,0.199887,0.645062,0.822371,1.259308,0.080502,1.651868,0.958214,4.164891,0.110664,47.971066,0,0.460227,0.383715,1.061125,0.346606,9.879681,0,1.324882,0,6.632176,0.113903,9.894308,0.241815,1.792385,0.143901,0.781571,0.377318,2.193583,22.189573,2.193583,22.189573,4.327649,0.008094,55.043838,0,0.549407,0.918853,1.033979,0.967942,8.485562,6.8E-05,1.492645,0.093789
6.261493,0.005469,10.543996,0.172293,2.004383,0.017422,0.88436,0.341012,0.138233,0,0.2043,0,7.44542,0.023743,,,0.156002,8.985329,0.760448,3.765764,4.289742,0,0.950176,0.108676,6.392095,0.100459,9.446793,0.168928,1.983838,0.186291,0.951603,0.759567,1.217971,0.001006,1.811704,1.2E-05,4.984898,0.02806,38.49726,0.000196,0.286139,4.707471,0.640674,2.526554,5.479608,0.000889,0.832729,0.151308,5.777857,0.079606,10.172097,0.236823,1.682291,0.204066,0.650154,0.754425,1.26734,0.060254,1.65601,1.136556,4.205456,0.109796,48.379598,0,0.464449,0.28291,1.066043,0.356372,9.967891,0,1.337203,0,6.692144,0.117774,9.954726,0.234544,1.806849,0.129449,0.7876,0.320587,2.194123,21.927782,2.194123,21.927782,4.367228,0.009052,55.52509,0,0.554816,0.905041,1.037782,0.899744,8.562044,0.000395,1.506437,0.086037
6.317534,0.005069,10.60783,0.173818,2.019518,0.012211,0.891466,0.38179,0.139617,0,0.206367,0,7.511929,0.03008,,,0.157216,8.110521,0.765161,4.045012,4.32815,0,0.959057,0.12908,6.452092,0.099994,9.493476,0.170785,1.998195,0.200358,0.958379,0.716433,1.224904,0.000474,1.819252,5E-06,5.031109,0.027895,38.831129,8.3E-05,0.288884,5.34884,0.642954,2.543734,5.527246,0.000165,0.839897,0.140695,5.832447,0.09208,10.22631,0.265306,1.696591,0.21199,0.655245,0.680335,1.275372,0.043685,1.660151,1.302765,4.246021,0.111362,48.78813,0,0.46867,0.200346,1.07096,0.349441,10.056101,0,1.349525,0,6.752111,0.122712,10.015143,0.22563,1.821312,0.117429,0.793629,0.272903,2.194664,21.919602,2.194664,21.919602,4.406808,0.009294,56.006342,0,0.560225,0.910908,1.041586,0.836303,8.638526,0.001807,1.520228,0.085468
6.373574,0.005318,10.671664,0.173124,2.034652,0.008302,0.898572,0.424489,0.141002,0,0.208434,0,7.578438,0.034208,,,0.158429,6.794564,0.769874,4.271885,4.366559,0,0.967937,0.150043,6.512089,0.102152,9.540158,0.171484,2.012551,0.221258,0.965155,0.707675,1.231837,0.000213,1.8268,2E-06,5.07732,0.027596,39.164999,3E-05,0.29163,5.877574,0.645235,2.53079,5.574884,2.2E-05,0.847065,0.134545,5.887036,0.104821,10.280523,0.297333,1.710892,0.220318,0.660336,0.608889,1.283403,0.030679,1.664293,1.443623,4.286586,0.114667,49.196661,0,0.472892,0.13955,1.075877,0.325082,10.144311,0,1.361847,0,6.812078,0.128196,10.07556,0.216139,1.835776,0.110631,0.799657,0.245109,2.195205,22.189747,2.195205,22.189747,4.446388,0.008698,56.487593,0,0.565634,0.93626,1.045389,0.779324,8.715008,0.006518,1.53402,0.090493
6.429614,0.006241,10.735498,0.169815,2.049786,0.005518,0.905678,0.464188,0.142386,0,0.210501,0,7.644947,0.034825,,,0.159643,5.267596,0.774588,4.434368,4.404967,0,0.976818,0.168114,6.572086,0.107299,9.586841,0.171194,2.026908,0.244886,0.97193,0.716652,1.23877,9.1E-05,1.834347,1E-06,5.123531,0.027534,39.498868,9E-06,0.294375,6.227943,0.647515,2.492189,5.622522,2E-06,0.854233,0.13155,5.941626,0.117028,10.334736,0.329168,1.725193,0.226626,0.665428,0.54915,1.291435,0.020872,1.668435,1.547502,4.327152,0.118726,49.605193,0,0.477113,0.101558,1.080795,0.285627,10.232521,0,1.374168,0,6.872045,0.133561,10.135977,0.207017,1.85024,0.11115,0.805686,0.243513,2.195745,22.732897,2.195745,22.732897,4.485968,0.007444,56.968845,0,0.571043,0.980922,1.049193,0.727948,8.791489,0.018554,1.547812,0.098592
6.485654,0.007876,10.799333,0.163853,2.06492,0.00369,0.912784,0.496145,0.14377,0,0.212568,0,7.711457,0.031665,,,0.160857,3.771823,0.779301,4.542618,4.443376,0,0.985698,0.180616,6.632083,0.115375,9.633524,0.170249,2.041265,0.265651,0.978706,0.719428,1.245703,3.7E-05,1.841895,0,5.169741,0.028057,39.832737,2E-06,0.297121,6.357826,0.649796,2.43781,5.670159,0,0.861401,0.129851,5.996216,0.127821,10.388949,0.357035,1.739493,0.229771,0.670519,0.508598,1.299467,0.013759,1.672576,1.606415,4.367717,0.122469,50.013725,0,0.481335,0.086581,1.085712,0.236764,10.320732,0,1.38649,0,6.932012,0.13807,10.196394,0.198744,1.864703,0.120009,0.811714,0.26828,2.196286,23.511874,2.196286,23.511874,4.525548,0.005934,57.450096,0,0.576452,1.044619,1.052996,0.680328,8.867971,0.041672,1.561603,0.107196
6.541694,0.010272,10.863167,0.155543,2.080054,0.002684,0.91989,0.516533,0.145154,0,0.214634,0,7.777966,0.025701,,,0.16207,2.491239,0.784014,4.624738,4.481784,0,0.994578,0.186472,6.69208,0.12584,9.680206,0.169114,2.055622,0.278014,0.985482,0.698113,1.252636,1.4E-05,1.849443,0,5.215952,0.029376,40.166606,1E-06,0.299866,6.257323,0.652077,2.380075,5.717797,0,0.868569,0.127552,6.050805,0.136326,10.443162,0.378156,1.753794,0.22954,0.67561,0.491229,1.307499,0.008797,1.676718,1.617673,4.408282,0.124964,50.422256,0,0.485556,0.095331,1.090629,0.186518,10.408942,0,1.398811,1E-06,6.99198,0.141004,10.256811,0.191202,1.879167,0.136968,0.817743,0.313475,2.196827,24.457991,2.196827,24.457991,4.565128,0.004635,57.931348,0,0.581861,1.126679,1.0568,0.636369,8.944453,0.07385,1.575395,0.114058
6.597735,0.013473,10.927001,0.145474,2.095189,0.002427,0.926996,0.52318,0.146538,0,0.216701,0,7.844475,0.018721,,,0.163284,1.516479,0.788728,4.716136,4.520193,0,1.003459,0.186516,6.752077,0.137706,9.726889,0.168328,2.069979,0.278275,0.992258,0.647794,1.259569,5E-06,1.856991,0,5.262163,0.031498,40.500476,0,0.302611,5.950285,0.654357,2.330288,5.765435,0,0.875737,0.123257,6.105395,0.141772,10.497375,0.391324,1.768094,0.225982,0.680702,0.496429,1.315531,0.005475,1.68086,1.584743,4.448847,0.125591,50.830788,0,0.489778,0.129638,1.095547,0.142936,10.497152,2E-06,1.411133,5E-06,7.051947,0.141744,10.317229,0.183786,1.893631,0.160504,0.823772,0.368564,2.197367,25.474545,2.197367,25.474545,4.604708,0.003932,58.4126,0,0.58727,1.225655,1.060603,0.599854,9.020935,0.103265,1.589187,0.117321
6.653775,0.017507,10.990835,0.13444,2.110323,0.002924,0.934102,0.51606,0.147922,0,0.218768,0,7.910984,0.012545,,,0.164498,0.850306,0.793441,4.845838,4.558601,0,1.012339,0.183101,6.812074,0.149655,9.773571,0.168431,2.084336,0.265845,0.999034,0.576111,1.266502,2E-06,1.864539,0,5.308374,0.034207,40.834345,0,0.305357,5.488413,0.656638,2.295541,5.813073,0,0.882906,0.116466,6.159984,0.143582,10.551588,0.396776,1.782395,0.218917,0.685793,0.51916,1.323563,0.003357,1.685001,1.517073,4.489412,0.124138,51.23932,0,0.493999,0.192289,1.100464,0.111446,10.585362,1.7E-05,1.423455,1.6E-05,7.111914,0.139854,10.377646,0.175696,1.908094,0.188003,0.8298,0.420934,2.197908,26.444125,2.197908,26.444125,4.644288,0.004025,58.893851,0,0.592679,1.338992,1.064407,0.577873,9.097417,0.113933,1.602979,0.115681
6.709815,0.022371,11.054669,0.12336,2.125457,0.004264,0.941208,0.497374,0.149307,0,0.220835,0,7.977493,0.008322,,,0.165711,0.439011,0.798155,5.023877,4.59701,1E-06,1.02122,0.179112,6.872071,0.16023,9.820254,0.169894,2.098693,0.243402,1.00581,0.498225,1.273435,1E-06,1.872087,0,5.354584,0.037132,41.168214,0,0.308102,4.939803,0.658918,2.277095,5.860711,0,0.890074,0.10772,6.214574,0.141443,10.605801,0.395496,1.796696,0.207934,0.690884,0.551444,1.331595,0.002112,1.689143,1.428856,4.529977,0.120787,51.647851,0,0.498221,0.286389,1.105382,0.093225,10.673572,0.000119,1.435776,5.1E-05,7.171881,0.135136,10.438063,0.166301,1.922558,0.216188,0.835829,0.458816,2.198449,27.239692,2.198449,27.239692,4.683868,0.004888,59.375103,0,0.598088,1.462848,1.068211,0.576917,9.173899,0.099184,1.61677,0.108719
6.765855,0.028015,11.118504,0.113202,2.140591,0.006604,0.948313,0.47119,0.150691,0,0.222902,0,8.044003,0.006277,,,0.166925,0.208659,0.802868,5.23362,4.635418,8E-06,1.0301,0.176778,6.932068,0.168056,9.866936,0.173049,2.113049,0.215869,1.012585,0.430002,1.280368,0,1.879634,0,5.400795,0.039856,41.502083,0,0.310847,4.375325,0.661199,2.270397,5.908348,0,0.897242,0.098514,6.269163,0.135361,10.660014,0.388349,1.810996,0.192733,0.695976,0.584575,1.339627,0.00152,1.693285,1.336918,4.570543,0.116014,52.056383,0,0.502443,0.414815,1.110299,0.085356,10.761782,0.000569,1.448098,0.000147,7.231848,0.127665,10.49848,0.155431,1.937022,0.241748,0.841857,0.473916,2.198989,27.738365,2.198989,27.738365,4.723448,0.006273,59.856354,0,0.603497,1.592138,1.072014,0.597383,9.250381,0.068128,1.630562,0.097157
6.821895,0.034333,11.182338,0.104902,2.155725,0.010135,0.955419,0.44274,0.152075,0,0.224969,0,8.110512,0.005879,,,0.168138,0.091284,0.807581,5.432003,4.673827,5E-05,1.038981,0.176772,6.992065,0.172073,9.913619,0.17806,2.127406,0.188668,1.019361,0.381573,1.287302,0,1.887182,0,5.447006,0.042037,41.835953,0,0.313593,3.856454,0.66348,2.266432,5.955986,0,0.90441,0.090939,6.323753,0.125679,10.714227,0.375503,1.825297,0.173528,0.701067,0.61123,1.347659,0.001481,1.697426,1.258113,4.611108,0.110433,52.464915,0,0.506664,0.580448,1.115216,0.082621,10.849992,0.001921,1.46042,0.000387,7.291816,0.117783,10.558897,0.143511,1.951485,0.262044,0.847886,0.463094,2.19953,27.83601,2.19953,27.83601,4.763028,0.007763,60.337606,0,0.608906,1.720808,1.075818,0.629906,9.326863,0.036924,1.644354,0.082712
6.877936,0.041154,11.246172,0.099262,2.170859,0.015021,0.962525,0.417516,0.153459,0,0.227036,0,8.177021,0.006235,,,0.169352,0.036754,0.812295,5.558935,4.712235,0.000247,1.047861,0.177982,7.052062,0.171706,9.960301,0.184897,2.141763,0.165998,1.026137,0.35375,1.294235,0,1.89473,0,5.493216,0.043504,42.169822,0,0.316338,3.427266,0.66576,2.253869,6.003624,0,0.911578,0.086991,6.378343,0.113056,10.76844,0.356437,1.839597,0.151178,0.706158,0.626786,1.35569,0.002023,1.701568,1.206679,4.651673,0.104635,52.873446,0,0.510886,0.78754,1.120134,0.079995,10.938202,0.004564,1.472741,0.000927,7.351783,0.106068,10.619314,0.131491,1.965949,0.275693,0.853915,0.428711,2.20007,27.460219,2.20007,27.460219,4.802608,0.008883,60.818858,0,0.614315,1.842278,1.079621,0.656535,9.403344,0.01579,1.658145,0.06759
6.933976,0.04825,11.310006,0.09682,2.185994,0.021329,0.969631,0.400267,0.154843,0,0.229103,0,8.24353,0.0065,,,0.170566,0.013619,0.817008,5.55419,4.750644,0.000998,1.056742,0.178017,7.112059,0.166949,10.006984,0.193349,2.15612,0.149784,1.032913,0.339226,1.301168,0,1.902278,0,5.539427,0.044289,42.503691,0,0.319083,3.111589,0.668041,2.221536,6.051262,0,0.918746,0.087699,6.432932,0.098396,10.822653,0.330501,1.853898,0.127043,0.71125,0.629548,1.363722,0.003318,1.70571,1.192035,4.692238,0.099064,53.281978,0,0.515107,1.043849,1.125051,0.074703,11.026413,0.007627,1.485063,0.002019,7.41175,0.093261,10.679731,0.120606,1.980412,0.282807,0.859943,0.377648,2.200611,26.579381,2.200611,26.579381,4.842187,0.009257,61.300109,0,0.619724,1.949955,1.083425,0.657201,9.479826,0.005328,1.671937,0.053894
6.990016,0.055339,11.37384,0.097728,2.201128,0.028959,0.976737,0.393951,0.156227,0,0.23117,0,8.310039,0.006167,,,0.171779,0.004644,0.821721,5.376618,4.789052,0.003299,1.065622,0.174221,7.172056,0.158349,10.053667,0.203012,2.170477,0.139618,1.039689,0.32791,1.308101,0,1.909826,0,5.585638,0.044578,42.83756,0,0.321829,2.914703,0.670322,2.160793,6.0989,0,0.925914,0.092405,6.487522,0.082746,10.876866,0.297709,1.868199,0.102674,0.716341,0.620054,1.371754,0.005715,1.709851,1.217405,4.732803,0.093971,53.69051,0,0.519329,1.36214,1.129969,0.067036,11.114623,0.008967,1.497384,0.003999,7.471717,0.080181,10.740149,0.112044,1.994876,0.284796,0.865972,0.319381,2.201152,25.206276,2.201152,25.206276,4.881767,0.00874,61.781361,0,0.625133,2.037739,1.087228,0.61847,9.556308,0.001418,1.685729,0.04317
7.046056,0.062111,11.437675,0.101644,2.216262,0.03761,0.983843,0.398761,0.157611,0,0.233237,0,8.376548,0.005177,,,0.172993,0.001457,0.826435,5.01838,4.827461,0.008931,1.074502,0.164772,7.232053,0.14689,10.100349,0.213304,2.184834,0.133567,1.046464,0.312891,1.315034,0,1.917374,0,5.631849,0.044625,43.17143,0,0.324574,2.827861,0.672602,2.067375,6.146537,0,0.933082,0.098695,6.542111,0.067162,10.931079,0.259302,1.882499,0.079549,0.721432,0.599939,1.379786,0.009773,1.713993,1.279522,4.773369,0.08943,54.099041,0,0.52355,1.759095,1.134886,0.059753,11.202833,0.007417,1.509706,0.007206,7.531685,0.067628,10.800566,0.106632,2.00934,0.283769,0.872,0.263673,2.201692,23.395669,2.201692,23.395669,4.921347,0.007464,62.262612,0,0.630542,2.100442,1.091032,0.539745,9.63279,0.000298,1.699521,0.036139
7.102096,0.06825,11.501509,0.10771,2.231396,0.046789,0.990949,0.411536,0.158996,0,0.235303,0,8.443058,0.003812,,,0.174207,0.000421,0.831148,4.50807,4.865869,0.019805,1.083383,0.149421,7.29205,0.133815,10.147032,0.223463,2.199191,0.129427,1.05324,0.293238,1.321967,0,1.924921,0,5.678059,0.044657,43.505299,0,0.327319,2.833696,0.674883,1.942372,6.194175,0,0.94025,0.103229,6.596701,0.052586,10.985292,0.217803,1.8968,0.058901,0.726524,0.570905,1.387818,0.016309,1.718134,1.369485,4.813934,0.085426,54.507573,0,0.527772,2.250097,1.139803,0.056542,11.291043,0.004316,1.522028,0.011816,7.591652,0.0563,10.860983,0.104633,2.023803,0.281746,0.878029,0.218487,2.202233,21.236567,2.202233,21.236567,4.960927,0.005762,62.743864,0,0.635951,2.134121,1.094836,0.433386,9.709272,4.9E-05,1.713312,0.032583
7.158136,0.073461,11.565343,0.114645,2.24653,0.055895,0.998055,0.425982,0.16038,0,0.23737,0,8.509567,0.002455,,,0.17542,0.000114,0.835862,3.90132,4.904278,0.035977,1.092263,0.12964,7.352047,0.120423,10.193714,0.232587,2.213548,0.125833,1.060016,0.272306,1.3289,0,1.932469,0,5.72427,0.044817,43.839168,0,0.330065,2.910967,0.677163,1.792208,6.241813,0,0.947418,0.103169,6.651291,0.039748,11.039505,0.176497,1.911101,0.041637,0.731615,0.53422,1.39585,0.026426,1.722276,1.474657,4.854499,0.081964,54.916105,0,0.531993,2.840174,1.144721,0.060274,11.379253,0.001767,1.534349,0.017646,7.651619,0.046725,10.9214,0.105695,2.038267,0.279996,0.884058,0.18858,2.202774,18.840723,2.202774,18.840723,5.000507,0.00402,63.225116,0,0.64136,2.136328,1.098639,0.318993,9.785754,6E-06,1.727104,0.031421
7.214177,0.077504,11.629177,0.120947,2.261665,0.064361,1.005161,0.434055,0.161764,0,0.239437,0,8.576076,0.001383,,,0.176634,3.6E-05,0.840575,3.263319,4.942686,0.053534,1.101144,0.10819,7.412044,0.107888,10.240397,0.239706,2.227904,0.122794,1.066792,0.253507,1.335833,0,1.940017,0,5.770481,0.045153,44.173037,0,0.33281,3.037842,0.679444,1.62771,6.289451,0,0.954586,0.097508,6.70588,0.02912,11.093718,0.1386,1.925401,0.028297,0.736706,0.490851,1.403882,0.04152,1.726418,1.581314,4.895064,0.079165,55.324636,0,0.536215,3.513869,1.149638,0.071728,11.467463,0.000509,1.546671,0.024041,7.711586,0.039236,10.981817,0.108936,2.052731,0.278748,0.890086,0.175032,2.203314,16.329431,2.203314,16.329431,5.040087,0.002535,63.706367,0,0.646769,2.106326,1.102443,0.215504,9.862236,1E-06,1.740896,0.031053
7.270217,0.080211,11.693011,0.125186,2.276799,0.071823,1.012267,0.42837,0.163148,0,0.241504,0,8.642585,0.000687,,,0.177847,4.6E-05,0.845288,2.651163,4.981095,0.065253,1.110024,0.088381,7.472041,0.09712,10.287079,0.243901,2.242261,0.121436,1.073568,0.237051,1.342766,0,1.947565,0,5.816692,0.045644,44.506906,0,0.335555,3.193611,0.681725,1.462463,6.337089,0,0.961754,0.087533,6.76047,0.02092,11.147931,0.106479,1.939702,0.01904,0.741798,0.442071,1.411914,0.063247,1.730559,1.677587,4.935629,0.077325,55.733168,0,0.540437,4.228739,1.154555,0.089164,11.555673,0.000103,1.558993,0.029974,7.771553,0.033964,11.042234,0.113145,2.067194,0.277393,0.896115,0.175685,2.203855,13.820734,2.203855,13.820734,5.079667,0.001445,64.187619,0,0.652178,2.045233,1.106246,0.135418,9.938717,0,1.754688,0.029941
7.326257,0.081512,11.756846,0.126303,2.291933,0.078265,1.019372,0.404895,0.164532,0,0.243571,0,8.709094,0.000322,,,0.179061,0.000173,0.850002,2.10303,5.019503,0.065152,1.118905,0.073353,7.532038,0.08869,10.333762,0.244458,2.256618,0.12315,1.080343,0.220146,1.349699,0,1.955113,1E-06,5.862902,0.046241,44.840776,0,0.338301,3.359172,0.684005,1.3107,6.384727,0,0.968922,0.076146,6.815059,0.015168,11.202144,0.081216,1.954002,0.01368,0.746889,0.390097,1.419946,0.093412,1.734701,1.756159,4.976195,0.076908,56.1417,0,0.544658,4.917,1.159473,0.108794,11.643883,1.5E-05,1.571314,0.0344,7.831521,0.030866,11.102652,0.117012,2.081658,0.275036,0.902143,0.186197,2.204396,11.418713,2.204396,11.418713,5.119247,0.000744,64.66887,0,0.657587,1.956099,1.11005,0.083307,10.015199,0,1.768479,0.027175
7.382297,0.081434,11.82068,0.123848,2.307067,0.084087,1.026478,0.36477,0.165916,1E-06,0.245638,1E-06,8.775604,0.00021,,,0.180275,0.000677,0.854715,1.636647,5.057912,0.053285,1.127785,0.065683,7.592035,0.082816,10.380444,0.241021,2.270975,0.128602,1.087119,0.200122,1.356632,0,1.962661,2E-06,5.909113,0.046875,45.174645,0,0.341046,3.516849,0.686286,1.184946,6.432364,0,0.97609,0.066426,6.869649,0.011763,11.256357,0.062657,1.968303,0.011753,0.75198,0.338342,1.427977,0.1338,1.738843,1.816161,5.01676,0.078484,56.550231,0,0.54888,5.497156,1.16439,0.126001,11.732094,2E-06,1.583636,0.036737,7.891488,0.029771,11.163069,0.119374,2.096122,0.27111,0.908172,0.201299,2.204936,9.205981,2.204936,9.205981,5.158827,0.000346,65.150122,0,0.662996,1.843807,1.113853,0.057828,10.091681,0,1.782271,0.022744
7.438337,0.080096,11.884514,0.118073,2.322201,0.090046,1.033584,0.314352,0.167301,2E-06,0.247705,2E-06,8.842113,0.000325,,,0.181488,0.002458,0.859428,1.254612,5.09632,0.035698,1.136666,0.067395,7.652032,0.079399,10.427127,0.233698,2.285332,0.137143,1.093895,0.17749,1.363565,0,1.970208,6E-06,5.955324,0.047449,45.508514,0,0.343792,3.65007,0.688566,1.093768,6.480002,0,0.983258,0.060204,6.924238,0.010561,11.31057,0.049808,1.982604,0.012582,0.757072,0.291035,1.436009,0.185927,1.742984,1.863817,5.057325,0.082608,56.958763,0,0.553101,5.893141,1.169308,0.136951,11.820304,1E-06,1.595957,0.037176,7.951455,0.030424,11.223486,0.119407,2.110585,0.265699,0.914201,0.215872,2.205477,7.239771,2.205477,7.239771,5.198407,0.000146,65.631374,0,0.668405,1.714776,1.117657,0.054901,10.168163,0,1.796063,0.017366
7.494378,0.0777,11.948348,0.109862,2.337335,0.09708,1.04069,0.263325,0.168685,4E-06,0.249772,4E-06,8.908622,0.000736,,,0.182702,0.008228,0.864142,0.951689,5.134729,0.019591,1.145546,0.080249,7.712029,0.078093,10.473809,0.223089,2.299689,0.146909,1.100671,0.156165,1.370498,0,1.977756,1.6E-05,6.001534,0.047821,45.842383,0,0.346537,3.743338,0.690847,1.040073,6.52764,0,0.990426,0.057396,6.978828,0.01144,11.364783,0.041391,1.996904,0.015338,0.762163,0.25231,1.444041,0.250753,1.747126,1.911585,5.09789,0.089691,57.367295,0,0.557323,6.054716,1.174225,0.14011,11.908514,7E-06,1.608279,0.036596,8.011422,0.032538,11.283903,0.116757,2.125049,0.259414,0.920229,0.22571,2.206017,5.551459,2.206017,5.551459,5.237987,5.5E-05,66.112625,0,0.673814,1.57641,1.12146,0.070054,10.244645,0,1.809854,0.012033
7.550418,0.074496,12.012182,0.100521,2.35247,0.106045,1.047796,0.22159,0.170069,1E-05,0.251839,8E-06,8.975131,0.001606,,,0.183916,0.025424,0.868855,0.720041,5.173137,0.008807,1.154426,0.106002,7.772026,0.07839,10.520492,0.210214,2.314046,0.155551,1.107447,0.140828,1.377431,0,1.985304,3.7E-05,6.047745,0.047804,46.176253,0,0.349282,3.782752,0.693128,1.020443,6.575278,0,0.997594,0.056368,7.033418,0.014333,11.418996,0.036308,2.011205,0.019104,0.767254,0.225147,1.452073,0.328401,1.751268,1.975844,5.138455,0.09987,57.775826,0,0.561544,5.97163,1.179142,0.137117,11.996724,5.9E-05,1.620601,0.036073,8.07139,0.03582,11.34432,0.111565,2.139512,0.252887,0.926258,0.228014,2.206558,4.148902,2.206558,4.148902,5.277567,1.9E-05,66.593877,0,0.679223,1.436361,1.125264,0.099319,10.321127,0,1.823646,0.007547
7.606458,0.070759,12.076017,0.091484,2.367604,0.117439,1.054902,0.196168,0.171453,2E-05,0.253905,1.6E-05,9.04164,0.00311,,,0.185129,0.072509,0.873569,0.551114,5.211546,0.003243,1.163307,0.146309,7.832023,0.079705,10.567175,0.196354,2.328403,0.161186,1.114222,0.133959,1.384364,0,1.992852,8.5E-05,6.093956,0.047206,46.510122,0,0.352028,3.757148,0.695408,1.025757,6.622916,0,1.004762,0.055041,7.088007,0.019242,11.473209,0.033874,2.025505,0.023006,0.772346,0.210587,1.460105,0.417939,1.755409,2.073472,5.17902,0.112916,58.184358,0,0.565766,5.676242,1.18406,0.132577,12.084934,0.000366,1.632922,0.036248,8.131357,0.040006,11.404737,0.104392,2.153976,0.246193,0.932286,0.221719,2.207099,3.020725,2.207099,3.020725,5.317146,6E-06,67.075128,0,0.684632,1.30171,1.129068,0.139212,10.397609,0,1.837438,0.004279
7.662498,0.066756,12.139851,0.084022,2.382738,0.131208,1.062008,0.189214,0.172837,4.2E-05,0.255972,3.2E-05,9.108149,0.005298,,,0.186343,0.190945,0.878282,0.43532,5.249954,0.000978,1.172187,0.202057,7.89202,0.081441,10.613857,0.182846,2.342759,0.163129,1.120998,0.13497,1.391297,0,2.0004,0.000188,6.140167,0.045889,46.843991,0,0.354773,3.659685,0.697689,1.043077,6.670553,0,1.011931,0.052085,7.142597,0.026225,11.527422,0.033804,2.039806,0.026392,0.777437,0.207527,1.468137,0.5173,1.759551,2.217948,5.219586,0.128206,58.59289,0,0.569987,5.233788,1.188977,0.132666,12.173144,0.001604,1.645244,0.036952,8.191324,0.044859,11.465155,0.096052,2.16844,0.238546,0.938315,0.207623,2.207639,2.14163,2.207639,2.14163,5.356726,4E-06,67.55638,0,0.690041,1.178217,1.132871,0.186579,10.474091,0,1.85123,0.002192
7.718538,0.062718,12.203685,0.079033,2.397872,0.146693,1.069114,0.197769,0.174221,8.4E-05,0.258039,6.5E-05,9.174659,0.007933,,,0.187556,0.464429,0.882995,0.361513,5.288363,0.000242,1.181068,0.272229,7.952017,0.083057,10.66054,0.170873,2.357116,0.162088,1.127774,0.141501,1.39823,0,2.007948,0.000398,6.186377,0.043828,47.17786,0,0.357518,3.489493,0.699969,1.058432,6.718191,0,1.019099,0.047601,7.197186,0.035389,11.581635,0.036018,2.054107,0.029013,0.782528,0.213092,1.476169,0.623383,1.763693,2.415767,5.260151,0.144752,59.001421,0,0.574209,4.724129,1.193894,0.142856,12.261354,0.004953,1.657566,0.037329,8.251291,0.050176,11.525572,0.087406,2.182903,0.228493,0.944344,0.188174,2.20818,1.477868,2.20818,1.477868,5.396306,7E-06,68.037632,0,0.69545,1.069799,1.136675,0.238624,10.550572,0,1.865021,0.001014
7.774579,0.05882,12.267519,0.076949,2.413006,0.162745,1.07622,0.215176,0.175606,0.000167,0.260106,0.000128,9.241168,0.010443,,,0.18877,1.043701,0.887709,0.3175,5.326771,4.9E-05,1.189948,0.352719,8.012014,0.084113,10.707222,0.16132,2.371473,0.159808,1.13455,0.151012,1.405163,1E-06,2.015495,0.000811,6.232588,0.04114,47.51173,0,0.360264,3.252841,0.70225,1.059886,6.765829,0,1.026267,0.042962,7.251776,0.046878,11.635848,0.04039,2.068407,0.031072,0.78762,0.223397,1.484201,0.732345,1.767834,2.66397,5.300716,0.16131,59.409953,0,0.57843,4.22155,1.198812,0.165523,12.349565,0.010758,1.669887,0.0364,8.311258,0.055782,11.585989,0.079179,2.197367,0.21454,0.950372,0.166822,2.208721,0.992183,2.208721,0.992183,5.435886,2.1E-05,68.518883,0,0.700859,0.978325,1.140478,0.2929,10.627054,0,1.878813,0.000424
7.830619,0.055173,12.331353,0.077764,2.428141,0.177979,1.083326,0.233618,0.17699,0.000325,0.262173,0.000247,9.307677,0.012086,,,0.189984,2.167904,0.892422,0.291603,5.36518,8E-06,1.198829,0.435763,8.072011,0.08431,10.753905,0.154697,2.38583,0.158343,1.141326,0.161034,1.412097,3E-06,2.023043,0.001589,6.278799,0.038061,47.845599,0,0.363009,2.963283,0.704531,1.040196,6.813467,0,1.033435,0.039985,7.306366,0.060856,11.69006,0.046537,2.082708,0.033078,0.792711,0.234428,1.492232,0.840068,1.771976,2.949413,5.341281,0.17653,59.818485,0,0.582652,3.779038,1.203729,0.198421,12.437775,0.016437,1.682209,0.033713,8.371226,0.061518,11.646406,0.071843,2.211831,0.195942,0.956401,0.147103,2.209261,0.647785,2.209261,0.647785,5.475466,6.1E-05,69.000135,0,0.706268,0.903762,1.144282,0.346972,10.703536,0,1.892605,0.00016
7.886659,0.051821,12.395188,0.081149,2.443275,0.191096,1.090431,0.246844,0.178374,0.000619,0.26424,0.000467,9.374186,0.0123,,,0.191197,4.163748,0.897136,0.274409,5.403588,1E-06,1.207709,0.510589,8.132008,0.083525,10.800587,0.15115,2.400187,0.15922,1.148102,0.168324,1.41903,1E-05,2.030591,0.002992,6.32501,0.034871,48.179468,0,0.365754,2.640406,0.706811,0.998341,6.861105,0,1.040603,0.039906,7.360955,0.077479,11.744273,0.053729,2.097008,0.035525,0.797802,0.24281,1.500264,0.942716,1.776117,3.250091,5.381846,0.189135,60.227016,0,0.586874,3.421055,1.208647,0.234854,12.525985,0.017668,1.69453,0.029711,8.431193,0.067241,11.706823,0.065606,2.226294,0.173286,0.962429,0.131769,2.209802,0.411151,2.209802,0.411151,5.515046,0.000158,69.481386,0,0.711677,0.844592,1.148085,0.397775,10.780018,0,1.906397,5.5E-05
7.942699,0.048753,12.459022,0.086594,2.458409,0.201172,1.097537,0.252088,0.179758,0.001153,0.266307,0.000864,9.440695,0.011007,,,0.192411,7.397742,0.901849,0.259812,5.441997,0,1.21659,0.565436,8.192005,0.081816,10.84727,0.150526,2.414544,0.162774,1.154877,0.168592,1.425963,2.7E-05,2.038139,0.005417,6.37122,0.031806,48.513337,1E-06,0.3685,2.307226,0.709092,0.939499,6.908742,0,1.047771,0.042676,7.415545,0.096836,11.798486,0.060944,2.111309,0.038552,0.802894,0.246324,1.508296,1.037283,1.780259,3.538392,5.422412,0.198099,60.635548,0,0.591095,3.145431,1.213564,0.265754,12.614195,0.013361,1.706852,0.025631,8.49116,0.072822,11.76724,0.060451,2.240758,0.148607,0.968458,0.122307,2.210342,0.253657,2.210342,0.253657,5.554626,0.000373,69.962638,0,0.717086,0.7984,1.151889,0.441038,10.8565,0,1.920188,1.7E-05
7.998739,0.045921,12.522856,0.093538,2.473543,0.207849,1.104643,0.250462,0.181142,0.002107,0.268374,0.001569,9.507205,0.008661,,,0.193625,12.164416,0.906562,0.244958,5.480405,0,1.22547,0.59047,8.252002,0.079406,10.893952,0.152457,2.428901,0.167893,1.161653,0.158004,1.432896,6.9E-05,2.045687,0.009432,6.417431,0.028989,48.847207,2E-06,0.371245,1.986648,0.711373,0.873486,6.95638,0,1.054939,0.046939,7.470134,0.118839,11.852699,0.067038,2.12561,0.041768,0.807985,0.244118,1.516328,1.122039,1.784401,3.785741,5.462977,0.202772,61.04408,0,0.595317,2.932097,1.218481,0.283015,12.702405,0.007108,1.719174,0.023025,8.551127,0.078144,11.827658,0.056211,2.255222,0.12497,0.974487,0.118932,2.210883,0.152203,2.210883,0.152203,5.594206,0.000798,70.44389,0,0.722495,0.762461,1.155693,0.471245,10.932982,0,1.93398,5E-06
8.054779,0.043256,12.58669,0.101439,2.488677,0.211362,1.111749,0.245699,0.182526,0.003771,0.270441,0.002792,9.573714,0.005991,,,0.194838,18.522014,0.911276,0.229315,5.518814,4E-06,1.234351,0.580582,8.311999,0.07664,10.940635,0.156434,2.443258,0.172327,1.168429,0.135726,1.439829,0.00017,2.053235,0.015794,6.463642,0.026404,49.181076,9E-06,0.37399,1.697813,0.713653,0.81222,7.004018,0,1.062107,0.05068,7.524724,0.143089,11.906912,0.070979,2.13991,0.044338,0.813076,0.236589,1.52436,1.19679,1.788542,3.967754,5.503542,0.202942,61.452611,0,0.599538,2.754729,1.223399,0.282717,12.790615,0.00266,1.731495,0.02316,8.611094,0.083112,11.888075,0.052623,2.269685,0.105685,0.980515,0.120914,2.211424,0.089108,2.211424,0.089108,5.633786,0.001544,70.925141,0,0.727904,0.73424,1.159496,0.482499,11.009464,0,1.947772,1E-06
8.11082,0.040695,12.650524,0.109788,2.503812,0.212422,1.118855,0.241843,0.183911,0.006613,0.272507,0.004868,9.640223,0.003642,,,0.196052,26.130177,0.915989,0.21344,5.557223,2.1E-05,1.243231,0.536977,8.371996,0.07391,10.987318,0.161854,2.457614,0.173529,1.175205,0.105292,1.446762,0.000402,2.060782,0.025436,6.509852,0.023935,49.514945,2.9E-05,0.376736,1.453262,0.715934,0.767043,7.051656,0,1.069275,0.052253,7.579313,0.168742,11.961125,0.072095,2.154211,0.0453,0.818168,0.225045,1.532392,1.262936,1.792684,4.068871,5.544107,0.198819,61.861143,0,0.60376,2.591246,1.228316,0.266749,12.878825,0.000701,1.743817,0.026569,8.671062,0.08765,11.948492,0.049371,2.284149,0.093394,0.986544,0.127002,2.211964,0.051536,2.211964,0.051536,5.673366,0.002712,71.406393,0,0.733313,0.7117,1.1633,0.470397,11.085946,0,1.961563,0
8.16686,0.038194,12.714359,0.118078,2.518946,0.211981,1.125961,0.241023,0.185295,0.011361,0.274574,0.008316,9.706732,0.001946,,,0.197265,34.177198,0.920702,0.197947,5.595631,0.000103,1.252111,0.466873,8.431993,0.071568,11.034,0.168038,2.471971,0.16972,1.181981,0.073342,1.453695,0.000907,2.06833,0.039406,6.556063,0.021432,49.848814,8.1E-05,0.379481,1.257647,0.718214,0.746606,7.099294,0,1.076443,0.051305,7.633903,0.194435,12.015338,0.070257,2.168512,0.043954,0.823259,0.211261,1.540424,1.323322,1.796826,4.085501,5.584672,0.190947,62.269675,0,0.607981,2.430156,1.233234,0.242033,12.967035,0.00013,1.756139,0.03287,8.731029,0.091697,12.008909,0.046118,2.298612,0.089332,0.992572,0.13582,2.212505,0.03073,2.212505,0.03073,5.712946,0.004331,71.887644,0,0.738722,0.693432,1.167103,0.434498,11.162427,0,1.975355,0
8.2229,0.035744,12.778193,0.125774,2.53408,0.210971,1.133067,0.242321,0.186679,0.019125,0.276641,0.013923,9.773241,0.000913,,,0.198479,41.475659,0.925416,0.182958,5.63404,0.000413,1.260992,0.381446,8.49199,0.069854,11.080683,0.174247,2.486328,0.160719,1.188756,0.046609,1.460628,0.001957,2.075878,0.058738,6.602274,0.018792,50.182684,0.000192,0.382227,1.108316,0.720495,0.755548,7.146931,0,1.083611,0.049128,7.688493,0.218339,12.069551,0.065973,2.182812,0.040148,0.82835,0.197094,1.548456,1.381958,1.800967,4.027036,5.625238,0.180074,62.678206,0,0.612203,2.271618,1.238151,0.217765,13.055246,1.7E-05,1.76846,0.040891,8.790996,0.095199,12.069326,0.042556,2.313076,0.092937,0.998601,0.146207,2.213046,0.021242,2.213046,0.021242,5.752526,0.006321,72.368896,0,0.744131,0.678638,1.170907,0.380194,11.238909,0,1.989147,0
8.27894,0.033377,12.842027,0.132307,2.549214,0.210067,1.140173,0.242239,0.188063,0.031544,0.278708,0.022842,9.83975,0.000378,,,0.199693,46.740537,0.930129,0.168044,5.672448,0.001359,1.269872,0.292846,8.551988,0.068844,11.127365,0.179701,2.500685,0.148097,1.195532,0.029404,1.467561,0.004039,2.083426,0.084266,6.648485,0.016004,50.516553,0.000395,0.384972,0.997491,0.722776,0.793795,7.194569,0,1.090779,0.048264,7.743082,0.238358,12.123764,0.060342,2.197113,0.03433,0.833442,0.184224,1.556488,1.443635,1.805109,3.914496,5.665803,0.167015,63.086738,0,0.616424,2.123975,1.243068,0.20206,13.143456,2E-06,1.780782,0.049018,8.850963,0.098097,12.129743,0.038478,2.32754,0.101925,1.00463,0.157472,2.213586,0.02031,2.213586,0.02031,5.792105,0.00849,72.850148,0,0.74954,0.667018,1.17471,0.31848,11.315391,0,2.002939,0
8.33498,0.031173,12.905861,0.137127,2.564348,0.209552,1.147279,0.236401,0.189447,0.050976,0.280775,0.036723,9.90626,0.000143,,,0.200906,48.968307,0.934843,0.152464,5.710857,0.00366,1.278753,0.211381,8.611985,0.068441,11.174048,0.183621,2.515042,0.134535,1.202308,0.022963,1.474494,0.007982,2.090974,0.116402,6.694695,0.013163,50.850422,0.000697,0.387717,0.915332,0.725056,0.856255,7.242207,0,1.097947,0.051503,7.797672,0.252481,12.177977,0.054896,2.211413,0.027383,0.838533,0.174016,1.564519,1.513489,1.809251,3.777062,5.706368,0.152551,63.49527,0,0.620646,1.997933,1.247986,0.199559,13.231666,0,1.793103,0.05567,8.910931,0.10032,12.190161,0.033833,2.342003,0.112816,1.010658,0.169441,2.214127,0.02746,2.214127,0.02746,5.831685,0.010623,73.331399,0,0.754949,0.65863,1.178514,0.262897,11.391873,0,2.01673,0
8.391021,0.029257,12.969695,0.139793,2.579482,0.209308,1.154385,0.221595,0.190831,0.080712,0.282842,0.057855,9.972769,6.8E-05,,,0.20212,47.765925,0.939556,0.135554,5.749265,0.008073,1.287633,0.143778,8.671982,0.068408,11.22073,0.185295,2.529399,0.122664,1.209084,0.026133,1.481427,0.015112,2.098522,0.154922,6.740906,0.010443,51.184291,0.001066,0.390463,0.852894,0.727337,0.932951,7.289845,0,1.105115,0.060664,7.852261,0.259189,12.23219,0.05133,2.225714,0.020326,0.843624,0.167413,1.572551,1.596535,1.813392,3.647176,5.746933,0.137367,63.903801,0,0.624868,1.900999,1.252903,0.210699,13.319876,0,1.805425,0.059764,8.970898,0.101785,12.250578,0.028757,2.356467,0.121809,1.016687,0.182179,2.214668,0.044354,2.214668,0.044354,5.871265,0.012596,73.812651,0,0.760358,0.653748,1.182318,0.224634,11.468355,0,2.030522,0
8.447061,0.0278,13.03353,0.140086,2.594617,0.20894,1.16149,0.197176,0.192215,0.125213,0.284909,0.089319,10.039278,9.3E-05,,,0.203334,43.485456,0.944269,0.117065,5.787674,0.014585,1.296514,0.092796,8.731979,0.068419,11.267413,0.184162,2.543756,0.113959,1.21586,0.036084,1.48836,0.02742,2.106069,0.198846,6.787117,0.008047,51.518161,0.001432,0.393208,0.804142,0.729617,1.009957,7.337483,0,1.112283,0.075668,7.906851,0.257836,12.286403,0.051175,2.240015,0.014014,0.848716,0.164812,1.580583,1.697144,1.817534,3.555092,5.787498,0.122059,64.312333,0,0.629089,1.834196,1.25782,0.232298,13.408086,0,1.817747,0.061055,9.030865,0.102421,12.310995,0.023534,2.370931,0.125763,1.022715,0.195406,2.215208,0.07487,2.215208,0.07487,5.910845,0.014486,74.293902,0,0.765767,0.652715,1.186121,0.208223,11.544837,0,2.044314,0
8.503101,0.02702,13.097364,0.138092,2.609751,0.207976,1.168596,0.165272,0.1936,0.190323,0.286976,0.135127,10.105787,0.000236,,,0.204547,37.106552,0.948983,0.097359,5.826082,0.021587,1.305394,0.057957,8.791976,0.068137,11.314095,0.179882,2.558113,0.108205,1.222635,0.048633,1.495293,0.047709,2.113617,0.246457,6.833328,0.006164,51.85203,0.001719,0.395953,0.766515,0.731898,1.071479,7.385121,0,1.119451,0.094278,7.96144,0.248853,12.340616,0.055452,2.254315,0.008961,0.853807,0.165901,1.588615,1.818515,1.821676,3.523881,5.828064,0.107173,64.720865,0,0.633311,1.791796,1.262738,0.258612,13.496296,0,1.830068,0.060256,9.090832,0.102194,12.371412,0.018531,2.385394,0.123026,1.028744,0.207917,2.215749,0.125358,2.215749,0.125358,5.950425,0.016565,74.775154,0,0.771176,0.6558,1.189925,0.210175,11.621319,0,2.058105,0
8.559141,0.027189,13.161198,0.134225,2.624885,0.206104,1.175702,0.129883,0.194984,0.283443,0.289043,0.200326,10.172296,0.000592,,,0.205761,29.924502,0.953696,0.077368,5.864491,0.026175,1.314275,0.036792,8.851973,0.067271,11.360778,0.172401,2.572469,0.103759,1.229411,0.058863,1.502226,0.079641,2.121165,0.295527,6.879538,0.004939,52.185899,0.00189,0.398699,0.740085,0.734179,1.102965,7.432758,0,1.126619,0.112657,8.01603,0.233727,12.394829,0.064376,2.268616,0.005308,0.858898,0.169581,1.596647,1.96215,1.825817,3.565714,5.868629,0.093269,65.129396,0,0.637532,1.763492,1.267655,0.28238,13.584506,1E-06,1.84239,0.058836,9.150799,0.101148,12.431829,0.014097,2.399858,0.113821,1.034773,0.21742,2.216289,0.204979,2.216289,0.204979,5.990005,0.019198,75.256406,0,0.776585,0.663032,1.193728,0.221291,11.6978,0,2.071897,0
8.615181,0.028641,13.225032,0.12917,2.640019,0.203358,1.182808,0.095431,0.196368,0.413593,0.29111,0.291026,10.238806,0.001319,,,0.206975,23.178109,0.958409,0.058355,5.902899,0.026026,1.323155,0.026052,8.91197,0.065625,11.407461,0.161966,2.586826,0.098428,1.236187,0.062613,1.509159,0.127601,2.128713,0.343729,6.925749,0.004455,52.519768,0.001952,0.401444,0.72583,0.736459,1.094505,7.480396,0,1.133787,0.126581,8.07062,0.214733,12.449042,0.077192,2.282916,0.002908,0.86399,0.174068,1.604679,2.12744,1.829959,3.68003,5.909194,0.080971,65.537928,0,0.641754,1.737606,1.272573,0.296063,13.672717,9E-06,1.854712,0.058504,9.210767,0.099433,12.492246,0.010495,2.414322,0.10009,1.040801,0.221007,2.21683,0.326005,2.21683,0.326005,6.029585,0.022687,75.737657,0,0.781994,0.674037,1.197532,0.231253,11.774282,1E-06,2.085689,0
8.671222,0.031781,13.288867,0.123771,2.655153,0.200209,1.189914,0.065442,0.197752,0.591305,0.293176,0.414309,10.305315,0.002595,,,0.208188,17.753429,0.963123,0.041546,5.941308,0.021352,1.332035,0.022537,8.971967,0.063127,11.454143,0.149102,2.601183,0.090494,1.242963,0.058269,1.516092,0.196298,2.136261,0.389171,6.97196,0.004736,52.853638,0.001918,0.404189,0.723791,0.73874,1.043418,7.528034,0,1.140956,0.132833,8.125209,0.194482,12.503255,0.092199,2.297217,0.001473,0.869081,0.177241,1.612711,2.311444,1.834101,3.853835,5.949759,0.070999,65.946459,0,0.645975,1.70399,1.27749,0.293586,13.760927,8.9E-05,1.867033,0.060477,9.270734,0.097315,12.552663,0.007853,2.428785,0.08485,1.04683,0.216155,2.217371,0.503914,2.217371,0.503914,6.069165,0.027133,76.218909,0,0.787403,0.687914,1.201335,0.232878,11.850764,4E-06,2.099481,0
8.727262,0.037101,13.352701,0.118886,2.670288,0.19751,1.19702,0.041838,0.199136,0.828289,0.295243,0.577983,10.371824,0.004504,,,0.209402,14.041568,0.967836,0.027797,5.979716,0.015043,1.340916,0.023478,9.031964,0.059826,11.500826,0.134546,2.61554,0.079409,1.249739,0.047516,1.523025,0.290035,2.143809,0.430919,7.01817,0.005739,53.187507,0.001794,0.406935,0.731859,0.74102,0.95509,7.575672,0,1.148124,0.13026,8.179799,0.175429,12.557468,0.107015,2.311518,0.000689,0.874172,0.177192,1.620743,2.50897,1.838242,4.063995,5.990324,0.064158,66.354991,0,0.650197,1.655932,1.282407,0.27233,13.849137,0.000604,1.879355,0.06487,9.330701,0.095153,12.613081,0.006161,2.443249,0.071316,1.052858,0.201751,2.217911,0.757131,2.217911,0.757131,6.108745,0.032343,76.70016,0,0.792812,0.703193,1.205139,0.223873,11.927246,3E-05,2.113272,0
8.783302,0.045184,13.416535,0.115245,2.685422,0.196321,1.204126,0.024918,0.20052,1.136801,0.29731,0.790139,10.438333,0.00691,,,0.210615,11.956479,0.97255,0.017416,6.018125,0.011214,1.349796,0.026614,9.091961,0.055881,11.547508,0.119148,2.629897,0.065914,1.256514,0.034347,1.529959,0.411667,2.151356,0.46935,7.064381,0.007357,53.521376,0.001592,0.40968,0.745637,0.743301,0.841734,7.62331,0,1.155292,0.12014,8.234388,0.159455,12.611681,0.119054,2.325818,0.000297,0.879264,0.17278,1.628775,2.712959,1.842384,4.281075,6.030889,0.061305,66.763523,0,0.654418,1.591223,1.287325,0.234367,13.937347,0.002889,1.891676,0.070604,9.390668,0.093335,12.673498,0.005297,2.457712,0.062045,1.058887,0.17865,2.218452,1.106276,2.218452,1.106276,6.148325,0.037767,77.181412,0,0.798221,0.717932,1.208942,0.20577,12.003728,0.000155,2.127064,0
8.839342,0.0567,13.480369,0.113339,2.700556,0.197638,1.211232,0.01382,0.201905,1.528689,0.299377,1.058498,10.504842,0.009382,,,0.211829,11.069347,0.977263,0.010191,6.056533,0.014078,1.358677,0.03016,9.151958,0.051534,11.594191,0.103761,2.644254,0.051654,1.26329,0.023099,1.536892,0.561375,2.158904,0.506195,7.110592,0.009412,53.855245,0.001371,0.412425,0.75939,0.745582,0.719454,7.670947,0,1.16246,0.105825,8.288978,0.147631,12.665894,0.126104,2.340119,0.000118,0.884355,0.163964,1.636806,2.915139,1.846525,4.473967,6.071455,0.063282,67.172054,0,0.65864,1.513001,1.292242,0.185987,14.025557,0.009717,1.903998,0.076031,9.450636,0.092197,12.733915,0.005056,2.472176,0.058361,1.064915,0.149496,2.218993,1.572813,2.218993,1.572813,6.187905,0.042501,77.662664,0,0.80363,0.729965,1.212746,0.181518,12.08021,0.000643,2.140856,0
8.895382,0.072388,13.544203,0.113338,2.71569,0.202096,1.218338,0.007143,0.203289,2.014124,0.301444,1.389552,10.571351,0.011284,,,0.213043,10.798857,0.981976,0.005558,6.094942,0.027566,1.367557,0.032778,9.211955,0.047075,11.640873,0.089143,2.658611,0.038531,1.270066,0.016913,1.543825,0.735497,2.166452,0.54421,7.156803,0.01167,54.189115,0.001225,0.415171,0.767661,0.747862,0.604537,7.718585,0,1.169628,0.091879,8.343568,0.140213,12.720107,0.126845,2.35442,4.3E-05,0.889446,0.151741,1.644838,3.106799,1.850667,4.614487,6.11202,0.070833,67.580586,0,0.662861,1.43078,1.297159,0.135484,14.113767,0.022993,1.91632,0.080055,9.510603,0.091932,12.794332,0.005208,2.48664,0.060132,1.070944,0.117928,2.219533,2.17712,2.219533,2.17712,6.227485,0.045433,78.143915,0,0.809039,0.737255,1.21655,0.153698,12.156692,0.002096,2.154648,0
8.951422,0.093005,13.608038,0.11505,2.730824,0.209731,1.225444,0.003467,0.204673,2.60007,0.303511,1.787547,10.637861,0.01203,,,0.214256,10.600007,0.98669,0.002821,6.13335,0.053654,1.376438,0.033611,9.271952,0.042802,11.687556,0.075892,2.672967,0.028132,1.276842,0.017262,1.550758,0.925772,2.174,0.586497,7.203013,0.013867,54.522984,0.001217,0.417916,0.766908,0.750143,0.509984,7.766223,0,1.176796,0.082924,8.398157,0.136823,12.77432,0.121148,2.36872,1.5E-05,0.894538,0.137694,1.65287,3.279524,1.854809,4.68111,6.152585,0.084492,67.989118,0,0.667083,1.361463,1.302077,0.090296,14.201977,0.038277,1.928641,0.083081,9.57057,0.092519,12.854749,0.005534,2.501103,0.065923,1.076973,0.087573,2.220074,2.936063,2.220074,2.936063,6.267065,0.045573,78.625167,0,0.814448,0.738301,1.220353,0.124224,12.233174,0.005393,2.168439,0
9.007463,0.119253,13.671872,0.117927,2.745958,0.219845,1.232549,0.001653,0.206057,3.288638,0.305578,2.2534,10.70437,0.011372,,,0.21547,10.105568,0.991403,0.001332,6.171759,0.088473,1.385318,0.032331,9.331949,0.038985,11.734238,0.064402,2.687324,0.021395,1.283618,0.024068,1.557691,1.119348,2.181548,0.635637,7.249224,0.01575,54.856853,0.001317,0.420662,0.756547,0.752424,0.443113,7.813861,0,1.183964,0.082395,8.452747,0.136735,12.828533,0.110043,2.383021,5E-06,0.899629,0.123342,1.660902,3.425737,1.85895,4.661291,6.19315,0.104457,68.397649,0,0.671305,1.329467,1.306994,0.054927,14.290187,0.044829,1.940963,0.087118,9.630537,0.093702,12.915166,0.005867,2.515567,0.073446,1.083001,0.061219,2.220615,3.860281,2.220615,3.860281,6.306644,0.042472,79.106418,0,0.819857,0.732472,1.224157,0.094972,12.309655,0.010949,2.182231,0
9.063503,0.151675,13.735706,0.121118,2.761093,0.231055,1.239655,0.000952,0.207441,4.075484,0.307645,2.783665,10.770879,0.009528,,,0.216684,9.190565,0.996116,0.000589,6.210167,0.120116,1.394199,0.029113,9.391946,0.035831,11.780921,0.054869,2.701681,0.018542,1.290394,0.035688,1.564624,1.299827,2.189096,0.692829,7.295435,0.017123,55.190722,0.001413,0.423407,0.739002,0.754704,0.404667,7.861499,0,1.191132,0.091376,8.507336,0.139178,12.882746,0.095387,2.397321,1E-06,0.90472,0.109612,1.668934,3.538981,1.863092,4.552128,6.233715,0.130457,68.806181,0,0.675526,1.364833,1.311912,0.030442,14.378398,0.036936,1.953285,0.094791,9.690504,0.09502,12.975584,0.006117,2.530031,0.08019,1.08903,0.040448,2.221155,4.951466,2.221155,4.951466,6.346224,0.036494,79.58767,0,0.825266,0.720192,1.22796,0.068246,12.386137,0.017539,2.196023,0
9.119543,0.190524,13.79954,0.123591,2.776227,0.241492,1.246761,0.000982,0.208825,4.948509,0.309712,3.369721,10.837388,0.007073,,,0.217897,7.95278,1.00083,0.000257,6.248576,0.133684,1.403079,0.024525,9.451943,0.033462,11.827603,0.047299,2.716038,0.019181,1.297169,0.048817,1.571557,1.449361,2.196644,0.757286,7.341646,0.017883,55.524592,0.001388,0.426152,0.718796,0.756985,0.389484,7.909136,0,1.1983,0.10789,8.561926,0.143578,12.936959,0.079357,2.411622,0,0.909812,0.09667,1.676966,3.613967,1.867234,4.359508,6.274281,0.161623,69.214713,0,0.679748,1.498632,1.316829,0.015352,14.466608,0.02141,1.965606,0.107687,9.750472,0.095888,13.036001,0.006266,2.544494,0.084089,1.095058,0.02572,2.221696,6.199918,2.221696,6.199918,6.385804,0.028746,80.068922,0,0.830675,0.702912,1.231764,0.046589,12.462619,0.02217,2.209814,0
9.175583,0.235622,13.863374,0.12431,2.791361,0.249154,1.253867,0.001673,0.21021,5.887103,0.311778,3.997319,10.903897,0.004646,,,0.219111,6.62802,1.005543,0.00015,6.286984,0.121895,1.41196,0.019322,9.51194,0.031914,11.874286,0.04154,2.730395,0.02248,1.303945,0.05906,1.57849,1.551524,2.204191,0.826065,7.387856,0.018028,55.858461,0.001197,0.428898,0.701006,0.759265,0.388418,7.956774,2E-06,1.205468,0.127089,8.616515,0.149687,12.991172,0.06393,2.425923,0,0.914903,0.084146,1.684998,3.646512,1.871375,4.096165,6.314846,0.196414,69.623244,0,0.683969,1.755807,1.321746,0.007038,14.554818,0.008731,1.977928,0.124955,9.810439,0.095723,13.096418,0.006344,2.558958,0.084046,1.101087,0.016786,2.222236,7.582718,2.222236,7.582718,6.425384,0.020673,80.550173,0,0.836084,0.682859,1.235567,0.032279,12.539101,0.022111,2.223606,0
9.231623,0.28624,13.927209,0.122451,2.806495,0.252307,1.260973,0.003188,0.211594,6.862162,0.313845,4.64667,10.970407,0.002698,,,0.220324,5.478019,1.010257,0.000202,6.325393,0.091086,1.42084,0.014239,9.571937,0.031143,11.920969,0.03732,2.744752,0.027339,1.310721,0.062557,1.585423,1.594371,2.211739,0.894393,7.434067,0.01764,56.19233,0.000891,0.431643,0.689635,0.761546,0.391005,8.004412,2.9E-05,1.212636,0.142607,8.671105,0.157636,13.045385,0.050528,2.440223,0,0.919994,0.071586,1.69303,3.633502,1.875517,3.779226,6.355411,0.23263,70.031776,0,0.688191,2.14679,1.326664,0.002931,14.643028,0.002505,1.990249,0.143005,9.870406,0.09406,13.156835,0.006398,2.573422,0.08016,1.107116,0.013197,2.222777,9.062769,2.222777,9.062769,6.464964,0.013536,81.031425,0,0.841493,0.662624,1.239371,0.027072,12.615583,0.0174,2.237398,0
9.287664,0.341003,13.991043,0.117583,2.821629,0.249854,1.268079,0.005851,0.212978,7.837047,0.315912,5.293133,11.036916,0.001383,,,0.221538,4.69215,1.01497,0.000457,6.363801,0.055965,1.42972,0.009819,9.631934,0.031047,11.967651,0.03429,2.759109,0.032559,1.317497,0.057878,1.592356,1.572939,2.219287,0.956449,7.480278,0.016857,56.526199,0.000569,0.434388,0.68641,0.763827,0.388191,8.05205,0.000249,1.219804,0.148741,8.725695,0.167931,13.099598,0.039878,2.454524,0,0.925086,0.058856,1.701062,3.573014,1.879659,3.427778,6.395976,0.267554,70.440308,0,0.692412,2.660203,1.331581,0.001108,14.731238,0.000506,2.002571,0.156611,9.930373,0.090654,13.217252,0.006459,2.587885,0.073574,1.113144,0.014703,2.223318,10.588957,2.223318,10.588957,6.504544,0.008058,81.512676,0,0.846902,0.64467,1.243175,0.032256,12.692065,0.010804,2.25119,0
9.343704,0.397868,14.054877,0.10979,2.836764,0.241579,1.275185,0.010046,0.214362,8.769523,0.317979,5.908564,11.103425,0.000625,,,0.222752,4.33167,1.019683,0.00109,6.40221,0.029093,1.438601,0.00635,9.691931,0.031493,12.014334,0.032085,2.773466,0.037013,1.324273,0.046749,1.599289,1.490531,2.226835,1.006405,7.526488,0.01583,56.860069,0.000313,0.437134,0.690349,0.766107,0.374497,8.099688,0.00151,1.226972,0.142569,8.780284,0.181433,13.153811,0.03209,2.468824,1E-06,0.930177,0.046289,1.709093,3.464612,1.8838,3.060809,6.436541,0.298232,70.848839,0,0.696634,3.259452,1.336499,0.000381,14.819448,7.2E-05,2.014893,0.160942,9.99034,0.085518,13.277669,0.006538,2.602349,0.066013,1.119173,0.021413,2.223858,12.097665,2.223858,12.097665,6.544124,0.00437,81.993928,0,0.852311,0.630861,1.246978,0.048556,12.768547,0.005293,2.264981,0
9.399744,0.45419,14.118711,0.099665,2.851898,0.228174,1.282291,0.016081,0.215746,9.614608,0.320046,6.463222,11.169934,0.000249,,,0.223965,4.325375,1.024397,0.002459,6.440618,0.01568,1.447481,0.003887,9.751928,0.032339,12.061016,0.03038,2.787822,0.039807,1.331048,0.032961,1.606222,1.358371,2.234383,1.039487,7.572699,0.014713,57.193938,0.000155,0.439879,0.698128,0.768388,0.34913,8.147326,0.006568,1.23414,0.124949,8.834874,0.199322,13.208024,0.026854,2.483125,3E-06,0.935268,0.034563,1.717125,3.309756,1.887942,2.695681,6.477107,0.321854,71.257371,0,0.700855,3.885521,1.341416,0.00012,14.907658,7E-06,2.027214,0.153524,10.050308,0.078915,13.338087,0.006641,2.616812,0.059166,1.125201,0.033616,2.224399,13.515784,2.224399,13.515784,6.583704,0.002199,82.47518,0,0.85772,0.622118,1.250782,0.075447,12.845029,0.002046,2.278773,0
9.455784,0.506886,14.182545,0.088189,2.867032,0.211077,1.289397,0.024029,0.21713,10.328073,0.322113,6.928102,11.236443,8.7E-05,,,0.225179,4.508163,1.02911,0.005172,6.479027,0.016218,1.456362,0.002335,9.811925,0.033454,12.107699,0.028943,2.802179,0.04041,1.337824,0.020286,1.613155,1.193679,2.241931,1.052795,7.61891,0.013664,57.527807,9E-05,0.442624,0.705068,0.770668,0.315846,8.194963,0.020464,1.241308,0.099911,8.889463,0.222991,13.262237,0.023675,2.497426,9E-06,0.94036,0.024424,1.725157,3.112166,1.892084,2.347088,6.517672,0.336174,71.665903,0,0.705077,4.466666,1.346333,3.8E-05,14.995868,1E-06,2.039536,0.135185,10.110275,0.071287,13.398504,0.006793,2.631276,0.05416,1.13123,0.051345,2.22494,14.765296,2.22494,14.765296,6.623284,0.001131,82.956431,0,0.863129,0.618241,1.254585,0.110037,12.92151,0.000624,2.292565,1E-06
9.511824,0.552692,14.24638,0.076516,2.882166,0.192124,1.296503,0.033614,0.218515,10.870239,0.32418,7.277422,11.302953,2.7E-05,,,0.226393,4.683703,1.033824,0.010133,6.517435,0.030719,1.465242,0.001554,9.871922,0.034725,12.154381,0.027661,2.816536,0.038749,1.3446,0.010898,1.620088,1.01662,2.249478,1.045684,7.665121,0.012863,57.861676,0.000109,0.44537,0.706378,0.772949,0.281701,8.242601,0.045665,1.248476,0.072827,8.944053,0.253831,13.31645,0.022041,2.511726,2.6E-05,0.945451,0.016431,1.733189,2.877972,1.896225,2.026394,6.558237,0.339867,72.074434,0,0.709298,4.933255,1.351251,2.7E-05,15.084079,0,2.051858,0.109585,10.170242,0.063161,13.458921,0.007062,2.64574,0.051309,1.137259,0.073811,2.22548,15.769325,2.22548,15.769325,6.662864,0.000817,83.437683,0,0.868538,0.617929,1.258389,0.146387,12.997992,0.00015,2.306356,4E-06
9.567865,0.588481,14.310214,0.065735,2.8973,0.173141,1.303608,0.044192,0.219899,11.209622,0.326247,7.490984,11.369462,7E-06,,,0.227606,4.688837,1.038537,0.018503,6.555844,0.058512,1.474123,0.001438,9.931919,0.036054,12.201064,0.02653,2.830893,0.035242,1.351376,0.00511,1.627021,0.846845,2.257026,1.019655,7.711331,0.012532,58.195545,0.000213,0.448115,0.698286,0.77523,0.255121,8.290239,0.07298,1.255644,0.048393,8.998643,0.292828,13.370663,0.021528,2.526027,7.3E-05,0.950542,0.010858,1.741221,2.615526,1.900367,1.741243,6.598802,0.332742,72.482966,0,0.71352,5.233617,1.356168,7E-05,15.172289,0,2.064179,0.081687,10.230209,0.055048,13.519338,0.007552,2.660203,0.050184,1.143287,0.098998,2.226021,16.459234,2.226021,16.459234,6.702444,0.001055,83.918934,0,0.873947,0.618987,1.262192,0.176329,13.074474,2.9E-05,2.320148,1.7E-05
9.623905,0.611616,14.374048,0.056652,2.912435,0.155572,1.310714,0.054872,0.221283,11.325957,0.328314,7.55611,11.435971,2E-06,,,0.22882,4.439369,1.04325,0.031539,6.594252,0.09383,1.483003,0.00197,9.991916,0.03735,12.247746,0.025615,2.84525,0.030777,1.358152,0.002092,1.633954,0.700382,2.264574,0.977796,7.757542,0.012925,58.529415,0.000416,0.45086,0.678772,0.77751,0.243829,8.337877,0.083534,1.262812,0.029376,9.053232,0.340035,13.424876,0.021805,2.540327,0.000188,0.955634,0.007742,1.749253,2.334833,1.904508,1.495414,6.639367,0.315746,72.891498,0,0.717742,5.345681,1.361085,0.000221,15.260499,0,2.076501,0.056025,10.290177,0.047363,13.579755,0.008372,2.674667,0.04996,1.149316,0.123685,2.226561,16.782037,2.226561,16.782037,6.742024,0.001779,84.400186,0,0.879356,0.618662,1.265996,0.191977,13.150956,4E-06,2.33394,5.7E-05
9.679945,0.620262,14.437882,0.049666,2.927569,0.140229,1.31782,0.064739,0.222667,11.212203,0.330381,7.468884,11.50248,1E-06,,,0.230033,3.944575,1.047964,0.050256,6.632661,0.123649,1.491884,0.003227,10.051913,0.038517,12.294429,0.024983,2.859607,0.026635,1.364927,0.000752,1.640887,0.587461,2.272122,0.923979,7.803753,0.014285,58.863284,0.000708,0.453606,0.647762,0.779791,0.253123,8.385515,0.068478,1.269981,0.016472,9.107822,0.394024,13.479089,0.022606,2.554628,0.000445,0.960725,0.00702,1.757285,2.046686,1.90865,1.288962,6.679932,0.290758,73.300029,0,0.721963,5.280188,1.366003,0.000653,15.348709,0,2.088822,0.035543,10.350144,0.040384,13.640172,0.009583,2.689131,0.049848,1.155344,0.144048,2.227102,16.707108,2.227102,16.707108,6.781603,0.002981,84.881438,0,0.884765,0.614067,1.2698,0.188914,13.227438,1E-06,2.347732,0.000178
9.735985,0.61362,14.501716,0.04474,2.942703,0.127243,1.324926,0.073075,0.224051,10.875246,0.332447,7.234544,11.568989,5E-06,,,0.231247,3.289736,1.052677,0.074999,6.671069,0.133524,1.500764,0.005344,10.11191,0.03944,12.341112,0.024646,2.873964,0.024347,1.371703,0.000254,1.64782,0.511591,2.27967,0.86203,7.849964,0.016765,59.197153,0.001031,0.456351,0.606828,0.782071,0.284744,8.433152,0.040205,1.277149,0.008985,9.162411,0.451525,13.533302,0.023682,2.568929,0.000966,0.965816,0.008651,1.765317,1.761655,1.912792,1.1187,6.720498,0.260234,73.708561,0,0.726185,5.07423,1.37092,0.001751,15.436919,0,2.101144,0.021368,10.410111,0.034238,13.70059,0.011156,2.703594,0.049416,1.161373,0.156721,2.227643,16.230978,2.227643,16.230978,6.821183,0.004612,85.362689,0,0.890174,0.602613,1.273603,0.168239,13.30392,0,2.361523,0.000498
9.792025,0.592044,14.565551,0.041472,2.957837,0.116172,1.332032,0.07949,0.225435,10.33521,0.334514,6.866963,11.635498,1.8E-05,,,0.232461,2.597816,1.05739,0.105031,6.709478,0.118115,1.509644,0.008445,10.171907,0.039979,12.387794,0.024524,2.888321,0.025466,1.378479,0.000147,1.654754,0.46989,2.287218,0.795098,7.896174,0.020332,59.531022,0.001284,0.459096,0.558558,0.784352,0.33641,8.48079,0.016906,1.284317,0.00574,9.217001,0.507458,13.587515,0.024769,2.583229,0.001929,0.970908,0.012631,1.773349,1.489135,1.916933,0.979018,6.761063,0.226789,74.117093,0,0.730406,4.77756,1.375838,0.004251,15.525129,0,2.113466,0.013319,10.470078,0.028929,13.761007,0.012951,2.718058,0.048691,1.167402,0.159891,2.228183,15.379214,2.228183,15.379214,6.860763,0.006511,85.843941,0,0.895582,0.582402,1.277407,0.136196,13.380402,0,2.375315,0.001262
9.848065,0.557001,14.629385,0.03924,2.972971,0.106249,1.339138,0.083903,0.226819,9.623468,0.336581,6.387286,11.702008,6.5E-05,,,0.233674,1.987211,1.062104,0.138326,6.747886,0.085588,1.518525,0.01254,10.231904,0.039978,12.434477,0.024444,2.902677,0.031252,1.385255,0.000315,1.661687,0.454466,2.294765,0.725368,7.942385,0.024694,59.864892,0.001367,0.461842,0.50583,0.786633,0.401921,8.528428,0.005091,1.291485,0.005768,9.27159,0.555493,13.641728,0.025587,2.59753,0.003541,0.975999,0.018893,1.78138,1.236618,1.921075,0.86297,6.801628,0.192824,74.525624,0,0.734628,4.436861,1.380755,0.009347,15.613339,0,2.125787,0.010672,10.530045,0.024379,13.821424,0.014738,2.732522,0.047995,1.17343,0.153934,2.228724,14.204709,2.228724,14.204709,6.900343,0.008409,86.325192,0,0.900991,0.552499,1.28121,0.101646,13.456884,0,2.389107,0.002887
9.904106,0.510903,14.693219,0.037367,2.988105,0.096657,1.346244,0.086405,0.228204,8.779626,0.338648,5.821917,11.768517,0.000199,,,0.234888,1.539986,1.066817,0.171684,6.786295,0.050803,1.527405,0.017433,10.291901,0.039283,12.481159,0.024178,2.917034,0.042261,1.392031,0.000938,1.66862,0.45449,2.302313,0.654129,7.988596,0.029297,60.198761,0.001245,0.464587,0.451215,0.788913,0.471847,8.576066,0.001098,1.298653,0.008546,9.32618,0.589088,13.695941,0.025869,2.611831,0.005972,0.98109,0.027118,1.789412,1.009287,1.925217,0.763457,6.842193,0.160259,74.934156,0,0.738849,4.083744,1.385672,0.018619,15.70155,0,2.138109,0.012734,10.590013,0.02047,13.881841,0.01624,2.746985,0.047649,1.179459,0.141236,2.229265,12.782424,2.229265,12.782424,6.939923,0.010015,86.806444,0,0.9064,0.513078,1.285014,0.072866,13.533365,1E-06,2.402899,0.005963
9.960146,0.456821,14.757053,0.035281,3.00324,0.086776,1.35335,0.087097,0.229588,7.847882,0.340715,5.200124,11.835026,0.000538,,,0.236102,1.287108,1.071531,0.20119,6.824703,0.024714,1.536286,0.022669,10.351898,0.037778,12.527842,0.023505,2.931391,0.057918,1.398806,0.002545,1.675553,0.45854,2.309861,0.582099,8.034806,0.0334,60.53263,0.00098,0.467333,0.39665,0.791194,0.534817,8.623704,0.00017,1.305821,0.013844,9.38077,0.602793,13.750154,0.025408,2.626131,0.009254,0.986182,0.036565,1.797444,0.809974,1.929358,0.674289,6.882758,0.130419,75.342688,0,0.743071,3.730332,1.39059,0.033592,15.78976,0,2.150431,0.01896,10.64998,0.017081,13.942258,0.0172,2.761449,0.047696,1.185487,0.12525,2.229805,11.201265,2.229805,11.201265,6.979503,0.011136,87.287696,0,0.911809,0.465385,1.288817,0.055255,13.609847,5E-06,2.41669,0.011121
10.016186,0.398138,14.820887,0.032613,3.018374,0.076318,1.360456,0.085966,0.230972,6.873233,0.342782,4.551552,11.901535,0.001267,,,0.237315,1.209672,1.076244,0.222921,6.863112,0.009904,1.545166,0.027566,10.411895,0.035417,12.574524,0.022272,2.945748,0.076275,1.405582,0.006043,1.682486,0.456769,2.317409,0.509864,8.081017,0.03624,60.866499,0.00069,0.470078,0.343409,0.793475,0.579434,8.671341,1.9E-05,1.312989,0.021339,9.435359,0.593458,13.804367,0.024103,2.640432,0.013179,0.991273,0.046032,1.805476,0.639398,1.9335,0.59093,6.923324,0.104052,75.751219,0,0.747292,3.372959,1.395507,0.054895,15.87797,0,2.162752,0.028662,10.709947,0.014115,14.002675,0.017436,2.775912,0.047781,1.191516,0.109214,2.230346,9.554408,2.230346,9.554408,7.019083,0.01176,87.768947,0,0.917218,0.411559,1.292621,0.050534,13.686329,3.7E-05,2.430482,0.018727
10.072226,0.338192,14.884722,0.029246,3.033508,0.065353,1.367562,0.082879,0.232356,5.897958,0.344849,3.903942,11.968044,0.002608,,,0.238529,1.251454,1.080957,0.233719,6.90152,0.00347,1.554047,0.031348,10.471892,0.032251,12.621207,0.020433,2.960105,0.094155,1.412358,0.01253,1.689419,0.442511,2.324957,0.438242,8.127228,0.037222,61.200369,0.000494,0.472823,0.292295,0.795755,0.596594,8.718979,3E-06,1.320157,0.030216,9.489949,0.561,13.85858,0.021985,2.654732,0.017247,0.996364,0.054008,1.813508,0.496608,1.937642,0.510834,6.963889,0.081433,76.159751,1E-06,0.751514,3.001277,1.400425,0.081257,15.96618,1E-06,2.175074,0.040559,10.769914,0.011505,14.063093,0.016874,2.790376,0.047264,1.197545,0.095124,2.230887,7.929654,2.230887,7.929654,7.058663,0.012016,88.250199,0,0.922627,0.354317,1.296424,0.057048,13.762811,0.000209,2.444274,0.028478
10.128266,0.279964,14.948556,0.025287,3.048642,0.054238,1.374667,0.077675,0.23374,4.958775,0.346916,3.281295,12.034554,0.00469,,,0.239742,1.338013,1.085671,0.231863,6.939929,0.001683,1.562927,0.033335,10.531889,0.028433,12.667889,0.018064,2.974462,0.10784,1.419134,0.022678,1.696352,0.413056,2.332505,0.368457,8.173439,0.036085,61.534238,0.000464,0.475569,0.243907,0.798036,0.581628,8.766617,1.2E-05,1.327325,0.039016,9.544538,0.508475,13.912793,0.019218,2.669033,0.02074,1.001456,0.059027,1.82154,0.379482,1.941783,0.433329,7.004454,0.062503,76.568283,6E-06,0.755736,2.608223,1.405342,0.108947,16.05439,9E-06,2.187395,0.052557,10.829882,0.009213,14.12351,0.015564,2.80484,0.045482,1.203573,0.083392,2.231427,6.401331,2.231427,6.401331,7.098243,0.012046,88.73145,0,0.928036,0.296588,1.300228,0.070564,13.839293,0.00094,2.458065,0.039105
10.184307,0.225854,15.01239,0.020998,3.063776,0.043476,1.381773,0.070322,0.235124,4.084879,0.348983,2.702621,12.101063,0.007367,,,0.240956,1.397953,1.090384,0.217479,6.978337,0.002332,1.571808,0.033149,10.591886,0.024204,12.714572,0.015335,2.988819,0.114143,1.42591,0.035827,1.703285,0.369495,2.340052,0.302093,8.219649,0.032969,61.868107,0.00061,0.478314,0.19885,0.800316,0.535557,8.814255,0.0001,1.334493,0.045872,9.599128,0.441454,13.967006,0.016057,2.683334,0.02292,1.006547,0.060088,1.829572,0.285215,1.945925,0.359183,7.045019,0.047006,76.976814,3.4E-05,0.759957,2.196694,1.410259,0.132309,16.1426,9E-05,2.199717,0.06203,10.889849,0.007224,14.183927,0.013663,2.819303,0.042033,1.209602,0.073232,2.231968,5.024859,2.231968,5.024859,7.137823,0.011877,89.212702,1E-06,0.933445,0.241138,1.304032,0.085358,13.915775,0.003328,2.471857,0.04849
10.240347,0.177548,15.076224,0.016704,3.078911,0.033577,1.388879,0.061074,0.236509,3.296979,0.351049,2.181339,12.167572,0.01011,,,0.24217,1.381519,1.095097,0.192579,7.016746,0.004595,1.580688,0.030825,10.651883,0.01985,12.761255,0.012473,3.003176,0.111468,1.432686,0.049405,1.710218,0.315807,2.3476,0.240867,8.26586,0.028364,62.201976,0.00088,0.481059,0.157807,0.802597,0.464874,8.861893,0.000589,1.341661,0.049092,9.653717,0.366874,14.021219,0.012798,2.697634,0.023275,1.011638,0.056969,1.837604,0.210716,1.950067,0.289972,7.085584,0.034584,77.385346,0.000152,0.764179,1.78073,1.415177,0.145542,16.23081,0.000613,2.212039,0.066596,10.949816,0.005529,14.244344,0.011397,2.833767,0.036952,1.21563,0.063478,2.232508,3.834469,2.232508,3.834469,7.177403,0.011393,89.693954,9E-06,0.938854,0.190257,1.307835,0.09569,13.992257,0.009301,2.485649,0.054294
10.296387,0.136003,15.140058,0.012713,3.094045,0.02494,1.395985,0.05054,0.237893,2.607265,0.353116,1.725279,12.234081,0.012119,,,0.243383,1.27133,1.099811,0.160679,7.055155,0.007953,1.589568,0.026805,10.71188,0.015654,12.807937,0.009703,3.017532,0.100367,1.439461,0.059469,1.717151,0.257475,2.355148,0.186327,8.312071,0.022969,62.535846,0.001168,0.483805,0.121471,0.804878,0.379828,8.90953,0.002481,1.348829,0.04782,9.708307,0.291719,14.075432,0.009714,2.711935,0.02172,1.01673,0.050304,1.845635,0.152895,1.954208,0.227449,7.12615,0.024844,77.793878,0.000499,0.7684,1.381672,1.420094,0.145014,16.31902,0.002922,2.22436,0.065018,11.009783,0.00412,14.304761,0.009019,2.848231,0.030706,1.221659,0.053333,2.233049,2.843943,2.233049,2.843943,7.216983,0.010444,90.175205,5.5E-05,0.944263,0.145563,1.311639,0.097515,14.068738,0.020508,2.499441,0.054896
10.352427,0.101511,15.203893,0.009246,3.109179,0.017794,1.403091,0.039605,0.239277,2.020162,0.355183,1.337191,12.30059,0.01269,,,0.244597,1.081908,1.104524,0.126038,7.093563,0.011345,1.598449,0.021797,10.771877,0.011854,12.85462,0.007212,3.031889,0.083298,1.446237,0.062484,1.724084,0.200059,2.362696,0.139567,8.358281,0.017503,62.869715,0.001348,0.48655,0.090401,0.807158,0.291771,8.957168,0.007484,1.355997,0.042397,9.762897,0.221865,14.129645,0.007011,2.726235,0.018626,1.021821,0.04137,1.853667,0.108838,1.95835,0.173034,7.166715,0.017388,78.202409,0.001215,0.772622,1.021701,1.425011,0.130875,16.407231,0.009799,2.236682,0.05772,11.06975,0.002983,14.365178,0.006759,2.862694,0.024019,1.227688,0.042745,2.23359,2.049705,2.23359,2.049705,7.256562,0.008985,90.656457,0.000222,0.949672,0.107922,1.315442,0.089771,14.14522,0.035679,2.513232,0.050121
10.408467,0.073824,15.267727,0.006424,3.124313,0.012182,1.410197,0.029237,0.240661,1.533626,0.35725,1.015607,12.367099,0.011608,,,0.245811,0.848911,1.109238,0.092736,7.131972,0.013263,1.607329,0.016574,10.831874,0.00861,12.901302,0.005117,3.046246,0.063708,1.453013,0.057305,1.731017,0.148075,2.370244,0.10107,8.404492,0.01255,63.203584,0.001334,0.489295,0.064868,0.809439,0.210515,9.004806,0.016166,1.363165,0.034213,9.817486,0.161361,14.183858,0.004805,2.740536,0.014678,1.026912,0.031687,1.861699,0.075916,1.962492,0.127513,7.20728,0.011832,78.610941,0.002199,0.776843,0.71773,1.429929,0.106986,16.495441,0.023122,2.249004,0.046593,11.129718,0.002096,14.425595,0.004789,2.877158,0.017642,1.233716,0.032298,2.23413,1.43532,2.23413,1.43532,7.296142,0.007153,91.137708,0.00061,0.955081,0.077494,1.319246,0.074507,14.221702,0.048976,2.527024,0.041322
10.464508,0.05231,15.331561,0.004262,3.139447,0.007996,1.417303,0.020245,0.242045,1.140735,0.359317,0.755885,12.433609,0.009275,,,0.247024,0.613369,1.113951,0.063866,7.17038,0.012702,1.61621,0.011786,10.891871,0.005993,12.947985,0.003464,3.060603,0.044896,1.459789,0.045876,1.73795,0.104374,2.377792,0.070673,8.450703,0.008467,63.537453,0.001129,0.492041,0.044778,0.811719,0.142552,9.052444,0.025012,1.370333,0.025128,9.872076,0.112208,14.238071,0.003123,2.754837,0.010629,1.032004,0.022604,1.869731,0.051818,1.966633,0.090942,7.247845,0.007811,79.019473,0.002958,0.781065,0.477847,1.434846,0.079217,16.583651,0.038381,2.261325,0.034198,11.189685,0.001426,14.486013,0.003202,2.891622,0.01215,1.239745,0.02283,2.234671,0.976417,2.234671,0.976417,7.335722,0.005219,91.61896,0.001148,0.96049,0.053866,1.323049,0.055716,14.298184,0.053047,2.540816,0.030763
10.520548,0.036114,15.395395,0.002699,3.154581,0.005029,1.424409,0.013105,0.243429,0.831346,0.361384,0.551295,12.500118,0.006474,,,0.248238,0.407881,1.118664,0.041087,7.208789,0.009965,1.62509,0.007837,10.951868,0.003995,12.994667,0.002236,3.07496,0.029149,1.466565,0.032057,1.744883,0.070053,2.385339,0.04767,8.496914,0.005374,63.871323,0.000816,0.494786,0.029681,0.814,0.09054,9.100082,0.027715,1.377501,0.016798,9.926665,0.074597,14.292284,0.001923,2.769137,0.007073,1.037095,0.015018,1.877763,0.034566,1.970775,0.062733,7.28841,0.004994,79.428004,0.002955,0.785286,0.30099,1.439764,0.053129,16.671861,0.044822,2.273647,0.022824,11.249652,0.000939,14.54643,0.002018,2.906085,0.007838,1.245773,0.015025,2.235212,0.645209,2.235212,0.645209,7.375302,0.00347,92.100212,0.001471,0.965899,0.036229,1.326853,0.037533,14.374666,0.045335,2.554607,0.020681
10.576588,0.024292,15.459229,0.001632,3.169716,0.003029,1.431515,0.00791,0.244814,0.593624,0.363451,0.394013,12.566627,0.003948,,,0.249452,0.249573,1.123378,0.024652,7.247197,0.006404,1.633971,0.004873,11.011865,0.002549,13.04135,0.001376,3.089317,0.017434,1.47334,0.019554,1.751816,0.044767,2.392887,0.030995,8.543124,0.00321,64.205192,0.000504,0.497531,0.018866,0.816281,0.05391,9.14772,0.021995,1.384669,0.010221,9.981255,0.047409,14.346497,0.00112,2.783438,0.004325,1.042186,0.009293,1.885795,0.022507,1.974916,0.041836,7.328975,0.003088,79.836536,0.002193,0.789508,0.179137,1.444681,0.032276,16.760071,0.036824,2.285968,0.01385,11.309619,0.000598,14.606847,0.001197,2.920549,0.004733,1.251802,0.00918,2.235752,0.414094,2.235752,0.414094,7.414882,0.002094,92.581463,0.001287,0.971308,0.023569,1.330657,0.022775,14.451148,0.03057,2.568399,0.012555
10.632628,0.01592,15.523064,0.000942,3.18485,0.001746,1.438621,0.004444,0.246198,0.41531,0.365518,0.275953,12.633136,0.002103,,,0.250665,0.140497,1.128091,0.013774,7.285606,0.003371,1.642851,0.002833,11.071862,0.001556,13.088032,0.000807,3.103674,0.009605,1.480116,0.010411,1.758749,0.027237,2.400435,0.019414,8.589335,0.001804,64.539061,0.000266,0.500277,0.011487,0.818561,0.03008,9.195357,0.012501,1.391837,0.005661,10.035845,0.028802,14.40071,0.000617,2.797738,0.00243,1.047278,0.005355,1.893827,0.014288,1.979058,0.026965,7.369541,0.001844,80.245068,0.001209,0.793729,0.100639,1.449598,0.01776,16.848281,0.021284,2.29829,0.007643,11.369586,0.000368,14.667264,0.000667,2.935012,0.002675,1.257831,0.005198,2.236293,0.258101,2.236293,0.258101,7.454462,0.001145,93.062715,0.000768,0.976717,0.014825,1.33446,0.012448,14.52763,0.016265,2.582191,0.006882
10.688668,0.010165,15.586898,0.000519,3.199984,0.000962,1.445727,0.00232,0.247582,0.284686,0.367585,0.18939,12.699645,0.000978,,,0.251879,0.072765,1.132804,0.007159,7.324014,0.001453,1.651732,0.001541,11.131859,0.000909,13.134715,0.000451,3.118031,0.004874,1.486892,0.004838,1.765682,0.015776,2.407983,0.011709,8.635546,0.000954,64.87293,0.00012,0.503022,0.006693,0.820842,0.015723,9.242995,0.005089,1.399006,0.002853,10.090434,0.016726,14.454923,0.00032,2.812039,0.001255,1.052369,0.002874,1.901859,0.008834,1.9832,0.016795,7.410106,0.001062,80.653599,0.000495,0.797951,0.053329,1.454516,0.008852,16.936491,0.008654,2.310612,0.003835,11.429554,0.000219,14.727681,0.00035,2.949476,0.001415,1.263859,0.002725,2.236834,0.15622,2.236834,0.15622,7.494042,0.000567,93.543966,0.000312,0.982126,0.009014,1.338264,0.006129,14.604112,0.006828,2.595983,0.003407
10.744708,0.006323,15.650732,0.000273,3.215118,0.000507,1.452832,0.001124,0.248966,0.191202,0.369652,0.127373,12.766155,0.000398,,,0.253092,0.03467,1.137518,0.003458,7.362423,0.000513,1.660612,0.000783,11.191856,0.000507,13.181397,0.00024,3.132387,0.002277,1.493668,0.001963,1.772615,0.0087,2.415531,0.006798,8.681757,0.000475,65.2068,4.6E-05,0.505768,0.00373,0.823122,0.007697,9.290633,0.001484,1.406174,0.001309,10.145024,0.009284,14.509136,0.000157,2.82634,0.000596,1.05746,0.001437,1.909891,0.005315,1.987341,0.010106,7.450671,0.00059,81.062131,0.000151,0.802173,0.026639,1.459433,0.003996,17.024702,0.002476,2.322933,0.001749,11.489521,0.000126,14.788098,0.000172,2.96394,0.0007,1.269888,0.001322,2.237374,0.091813,2.237374,0.091813,7.533622,0.000254,94.025218,8.7E-05,0.987535,0.005297,1.342067,0.002718,14.680593,0.002262,2.609774,0.001523
10.800749,0.003832,15.714566,0.000137,3.230252,0.000255,1.459938,0.000505,0.25035,0.12582,0.371718,0.083945,12.832664,0.000141,,,0.254306,0.015197,1.142231,0.001551,7.400831,0.000149,1.669493,0.000372,11.251853,0.000271,13.22808,0.000122,3.146744,0.00098,1.500444,0.000695,1.779549,0.004568,2.423079,0.003798,8.727967,0.000222,65.540669,1.5E-05,0.508513,0.001988,0.825403,0.003528,9.338271,0.00031,1.413342,0.000547,10.199613,0.004926,14.563349,7.2E-05,2.84064,0.00026,1.062552,0.000669,1.917922,0.003109,1.991483,0.005875,7.491236,0.000316,81.470663,3.4E-05,0.806394,0.012538,1.46435,0.001634,17.112912,0.000498,2.335255,0.000726,11.549488,7E-05,14.848516,7.9E-05,2.978403,0.000324,1.275916,0.000593,2.237915,0.052391,2.237915,0.052391,7.573202,0.000103,94.50647,1.6E-05,0.992944,0.003007,1.345871,0.001086,14.757075,0.000591,2.623566,0.000615


==> figures/plots/OF_cumulative_col_data.csv <==
1_DistanceSimple_x,1_DistanceSimple_y,1_TQ_x,1_TQ_y,1_WTTC_x,1_WTTC_y,1_TTC_x,1_TTC_y,2_DistanceSimple_x,2_DistanceSimple_y,2_TQ_x,2_TQ_y,2_WTTC_x,2_WTTC_y,2_TTC_x,2_TTC_y,3_DistanceSimple_x,3_DistanceSimple_y,3_TQ_x,3_TQ_y,3_WTTC_x,3_WTTC_y,3_TTC_x,3_TTC_y
-0.351249,0.0,0.21855,0.0,0.012794,0.0,-0.242463,0.0,-0.687553,0.0,0.289727,0.0,-0.037813,0.0,-0.141653,0.0,-0.663713,0.0,-0.005182,0.0,-0.033694,0.0,-0.440905,0.0
-0.295208,6e-05,0.233684,2.5e-05,0.014008,2.9e-05,-0.204054,0.001103,-0.627556,3.7e-05,0.304084,6e-06,-0.035068,2e-05,-0.094016,0.000326,-0.609124,2.2e-05,0.009119,6.9e-05,-0.029473,5e-06,-0.352694,0.000583
-0.239168,0.000157,0.248818,7.4e-05,0.015221,9.2e-05,-0.165646,0.00474,-0.567559,0.000105,0.318441,1.9e-05,-0.032322,5.9e-05,-0.046378,0.001808,-0.554534,6.4e-05,0.02342,0.000228,-0.025251,1.5e-05,-0.264484,0.003701
-0.183128,0.000307,0.263952,0.000168,0.016435,0.000217,-0.127237,0.014658,-0.507562,0.00023,0.332797,4.7e-05,-0.029577,0.000134,0.00126,0.006796,-0.499945,0.00014,0.03772,0.000573,-0.021029,3.5e-05,-0.176274,0.015829
-0.127088,0.000536,0.279086,0.000337,0.017648,0.000449,-0.088829,0.037053,-0.447565,0.000445,0.347154,9.8e-05,-0.026831,0.000271,0.048898,0.019332,-0.445355,0.000271,0.052021,0.001264,-0.016808,7.1e-05,-0.088064,0.050386
-0.071048,0.000877,0.294221,0.000631,0.018862,0.000843,-0.05042,0.078997,-0.387568,0.000802,0.361511,0.000189,-0.024086,0.000508,0.096536,0.043316,-0.390765,0.000487,0.066322,0.002555,-0.012586,0.000134,0.000146,0.123193
-0.015008,0.001371,0.309355,0.001118,0.020076,0.001458,-0.012012,0.144336,-0.327571,0.001372,0.375868,0.000336,-0.021341,0.000903,0.144173,0.079437,-0.336176,0.00083,0.080622,0.004801,-0.008365,0.000238,0.088356,0.238289
0.041033,0.002071,0.324489,0.00189,0.021289,0.002343,0.026397,0.229357,-0.267574,0.002244,0.390225,0.000561,-0.018595,0.001534,0.191811,0.124664,-0.281586,0.001348,0.094923,0.008454,-0.004143,0.000403,0.176566,0.377883
0.097073,0.003037,0.339623,0.003064,0.022503,0.003515,0.064805,0.322479,-0.207577,0.003528,0.404582,0.000881,-0.01585,0.002499,0.239449,0.175121,-0.226997,0.002102,0.109223,0.014016,7.8e-05,0.000655,0.264777,0.512475
0.153113,0.004339,0.354757,0.004775,0.023717,0.004942,0.103214,0.409579,-0.14758,0.005346,0.418939,0.00131,-0.013105,0.003913,0.287087,0.227837,-0.172407,0.003152,0.123524,0.021965,0.0043,0.001026,0.352987,0.622052
0.209153,0.006056,0.369891,0.007171,0.02493,0.006544,0.141622,0.481051,-0.087583,0.007822,0.433295,0.001852,-0.010359,0.005903,0.334725,0.279736,-0.117817,0.004554,0.137825,0.032662,0.008521,0.001555,0.441197,0.70505
0.265193,0.008265,0.385026,0.010395,0.026144,0.008198,0.180031,0.534922,-0.027586,0.011074,0.447652,0.002503,-0.007614,0.008589,0.382362,0.327819,-0.063228,0.006349,0.152125,0.046252,0.012743,0.002283,0.529407,0.769324
0.321234,0.011046,0.40016,0.014578,0.027358,0.009769,0.218439,0.574558,0.032411,0.015192,0.462009,0.003247,-0.004869,0.012071,0.43,0.371327,-0.008638,0.008555,0.166426,0.062612,0.016964,0.003252,0.617617,0.819734
0.377274,0.014467,0.415294,0.019814,0.028571,0.011144,0.256848,0.604483,0.092408,0.02023,0.476366,0.00406,-0.002123,0.016413,0.477638,0.412045,0.045951,0.011157,0.180726,0.081339,0.021186,0.004499,0.705827,0.856176
0.433314,0.018587,0.430428,0.026155,0.029785,0.012252,0.295256,0.628004,0.152405,0.026193,0.490723,0.004917,0.000622,0.021627,0.525276,0.452007,0.100541,0.014107,0.195027,0.101809,0.025408,0.006047,0.794037,0.879566
0.489354,0.023442,0.445562,0.033596,0.030998,0.013073,0.333665,0.647215,0.212402,0.03303,0.50508,0.005788,0.003367,0.027665,0.572914,0.491414,0.15513,0.017322,0.209328,0.123265,0.029629,0.007897,0.882247,0.8943
0.545394,0.029047,0.460697,0.042081,0.032212,0.013633,0.372073,0.663776,0.272399,0.040637,0.519437,0.006653,0.006113,0.034424,0.620552,0.528438,0.20972,0.020696,0.223628,0.144927,0.033851,0.010025,0.970458,0.904693
0.601435,0.035387,0.475831,0.051497,0.033426,0.013985,0.410482,0.679266,0.332396,0.048867,0.533794,0.0075,0.008858,0.041754,0.668189,0.560679,0.26431,0.024109,0.237929,0.166079,0.038072,0.012382,1.058668,0.912305
0.657475,0.04242,0.490965,0.061691,0.034639,0.014189,0.44889,0.695029,0.392393,0.057537,0.54815,0.008333,0.011604,0.049478,0.715827,0.586923,0.318899,0.027442,0.25223,0.186135,0.042294,0.014898,1.146878,0.917457
0.713515,0.050072,0.506099,0.072475,0.035853,0.014298,0.487299,0.711822,0.45239,0.066448,0.562507,0.009173,0.014349,0.057417,0.763465,0.607748,0.373489,0.030589,0.26653,0.204671,0.046515,0.017499,1.235088,0.921518
0.769555,0.058245,0.521233,0.08364,0.037067,0.014352,0.525707,0.729469,0.512387,0.075393,0.576864,0.010063,0.017094,0.065404,0.811103,0.625037,0.428078,0.033469,0.280831,0.221436,0.050737,0.020112,1.323298,0.926753
0.825595,0.066816,0.536368,0.094971,0.03828,0.014379,0.564116,0.746855,0.572384,0.084175,0.591221,0.011067,0.01984,0.073308,0.858741,0.641051,0.482668,0.036026,0.295131,0.236358,0.054958,0.022682,1.411508,0.934322
0.881635,0.075646,0.551502,0.106262,0.039494,0.014399,0.602524,0.76251,0.632381,0.092613,0.605578,0.012262,0.022585,0.081034,0.906378,0.657171,0.537257,0.038233,0.309432,0.249536,0.05918,0.025174,1.499718,0.942919
0.937676,0.084586,0.566636,0.11733,0.040707,0.014427,0.640933,0.775547,0.692378,0.100551,0.619935,0.013741,0.02533,0.088527,0.954016,0.673031,0.591847,0.040088,0.323733,0.261226,0.063402,0.02757,1.587929,0.949973
0.993716,0.093482,0.58177,0.128024,0.041921,0.014486,0.679341,0.786192,0.752375,0.107874,0.634292,0.015592,0.028076,0.095767,1.001654,0.687212,0.646437,0.041608,0.338033,0.271787,0.067623,0.029862,1.676139,0.954094
1.049756,0.102185,0.596904,0.138242,0.043135,0.014607,0.71775,0.795483,0.812372,0.114505,0.648649,0.017896,0.030821,0.102755,1.049292,0.698769,0.701026,0.042821,0.352334,0.281633,0.071845,0.032048,1.764349,0.955806
1.105796,0.110559,0.612038,0.147932,0.044348,0.014845,0.756158,0.804466,0.872369,0.120421,0.663005,0.020708,0.033566,0.109504,1.09693,0.707733,0.755616,0.043765,0.366634,0.291157,0.076066,0.034122,1.852559,0.956311
1.161836,0.118482,0.627173,0.15709,0.045562,0.015274,0.794567,0.813542,0.932366,0.125659,0.677362,0.024063,0.036312,0.116028,1.144567,0.714591,0.810205,0.044479,0.380935,0.300681,0.080288,0.036072,1.940769,0.956417
1.217877,0.125858,0.642307,0.165758,0.046776,0.015987,0.832975,0.822357,0.992363,0.13031,0.691719,0.027974,0.039057,0.122337,1.192205,0.719989,0.864795,0.045006,0.395236,0.31042,0.084509,0.037881,2.028979,0.956433
1.273917,0.132617,0.657441,0.174011,0.047989,0.017077,0.871384,0.830165,1.05236,0.134521,0.706076,0.032447,0.041802,0.128434,1.239843,0.724648,0.919385,0.045381,0.409536,0.320479,0.088731,0.039527,2.117189,0.956434
1.329957,0.138719,0.672575,0.181949,0.049203,0.018611,0.909792,0.836344,1.112357,0.138483,0.720433,0.037489,0.044548,0.134314,1.287481,0.728953,0.973974,0.045641,0.423837,0.330868,0.092952,0.040988,2.205399,0.956434
1.385997,0.144153,0.687709,0.189685,0.050416,0.020599,0.948201,0.840738,1.172354,0.142406,0.73479,0.043108,0.047293,0.139973,1.335119,0.732695,1.028564,0.045816,0.438137,0.341527,0.097174,0.042248,2.29361,0.956434
1.442037,0.148936,0.702844,0.197345,0.05163,0.022971,0.98661,0.843655,1.232351,0.146498,0.749147,0.049301,0.050038,0.145416,1.382756,0.735541,1.083153,0.045929,0.452438,0.352357,0.101395,0.043297,2.38182,0.956434
1.498078,0.153109,0.717978,0.205065,0.052844,0.025575,1.025018,0.845611,1.292348,0.150936,0.763504,0.05604,0.052784,0.150658,1.430394,0.737656,1.137743,0.046002,0.466739,0.363243,0.105617,0.044137,2.47003,0.956434
1.554118,0.156734,0.733112,0.212992,0.054057,0.028207,1.063427,0.847072,1.352345,0.155837,0.77786,0.063264,0.055529,0.155738,1.478032,0.73976,1.192332,0.04605,0.481039,0.374068,0.109839,0.044782,2.55824,0.956434
1.610158,0.159883,0.748246,0.221292,0.055271,0.030656,1.101835,0.848348,1.412342,0.161235,0.792217,0.070892,0.058275,0.160718,1.52567,0.742661,1.246922,0.046087,0.49534,0.384737,0.11406,0.045254,2.64645,0.956434
1.666198,0.162637,0.76338,0.230148,0.056485,0.032753,1.140244,0.849631,1.472339,0.167078,0.806574,0.078855,0.06102,0.165681,1.573308,0.746773,1.301512,0.046127,0.509641,0.395191,0.118282,0.045583,2.73466,0.956434
1.722238,0.165074,0.778514,0.239768,0.057698,0.034407,1.178652,0.851102,1.532336,0.173232,0.820931,0.087127,0.063765,0.170729,1.620946,0.752006,1.356101,0.046184,0.523941,0.405443,0.122503,0.0458,2.82287,0.956434
1.778278,0.167267,0.793649,0.250377,0.058912,0.035606,1.217061,0.852975,1.592333,0.179503,0.835288,0.095746,0.066511,0.175973,1.668583,0.757923,1.410691,0.046276,0.538242,0.415602,0.126725,0.045936,2.91108,0.956434
1.834319,0.169282,0.808783,0.262222,0.060125,0.036408,1.255469,0.855456,1.65233,0.185671,0.849645,0.104789,0.069256,0.181515,1.716221,0.764072,1.46528,0.046429,0.552542,0.42589,0.130946,0.046016,2.999291,0.956434
1.890359,0.17117,0.823917,0.275566,0.061339,0.036901,1.293878,0.858597,1.712327,0.19153,0.864002,0.114336,0.072001,0.187438,1.763859,0.77042,1.51987,0.046676,0.566843,0.43663,0.135168,0.046061,3.087501,0.956434
1.946399,0.172974,0.839051,0.290677,0.062553,0.037179,1.332286,0.86217,1.772324,0.196922,0.878359,0.124406,0.074747,0.193789,1.811497,0.777286,1.57446,0.04706,0.581144,0.448197,0.139389,0.046084,3.175711,0.956434
2.002439,0.174723,0.854185,0.307795,0.063766,0.037325,1.370695,0.865692,1.832321,0.201756,0.892715,0.134935,0.077492,0.200571,1.859135,0.784456,1.629049,0.047631,0.595444,0.460932,0.143611,0.046096,3.263921,0.956434
2.058479,0.176441,0.86932,0.327095,0.06498,0.037394,1.409103,0.868639,1.892318,0.206026,0.907072,0.14578,0.080237,0.207735,1.906772,0.790765,1.683639,0.048444,0.609745,0.475045,0.147832,0.046102,3.352131,0.956434
2.11452,0.178145,0.884454,0.348625,0.066194,0.037425,1.447512,0.870708,1.952315,0.209793,0.921429,0.156777,0.082983,0.215185,1.95441,0.795106,1.738228,0.049552,0.624045,0.490526,0.152054,0.046105,3.440341,0.956434
2.17056,0.179849,0.899588,0.372249,0.067407,0.037438,1.48592,0.87192,2.012312,0.213174,0.935786,0.167808,0.085728,0.222793,2.002048,0.797518,1.792818,0.050997,0.638346,0.50709,0.156276,0.046109,3.528551,0.956434
2.2266,0.181567,0.914722,0.397608,0.068621,0.037444,1.524329,0.87251,2.07231,0.216313,0.950143,0.178861,0.088473,0.23041,2.049686,0.798939,1.847407,0.052803,0.652647,0.524201,0.160497,0.046116,3.616762,0.956434
2.28264,0.183311,0.929856,0.42412,0.069835,0.037449,1.562737,0.872747,2.132307,0.219356,0.9645,0.190035,0.091219,0.237886,2.097324,0.800225,1.901997,0.054967,0.666947,0.541152,0.164719,0.046133,3.704972,0.956434
2.33868,0.185094,0.94499,0.451028,0.071048,0.037458,1.601146,0.872826,2.192304,0.22244,0.978857,0.201502,0.093964,0.245085,2.144961,0.801626,1.956587,0.05746,0.681248,0.5572,0.16894,0.046167,3.793182,0.956434
2.394721,0.186927,0.960125,0.477492,0.072262,0.037481,1.639554,0.872848,2.252301,0.225674,0.993213,0.213442,0.09671,0.251898,2.192599,0.803056,2.011176,0.060225,0.695548,0.571709,0.173162,0.046239,3.881392,0.956434
2.450761,0.188816,0.975259,0.502703,0.073475,0.037536,1.677963,0.872853,2.312298,0.22915,1.00757,0.225974,0.099455,0.258245,2.240237,0.804753,2.065766,0.063192,0.709849,0.584251,0.177383,0.046377,3.969602,0.956434
2.506801,0.190764,0.990393,0.526001,0.074689,0.037654,1.716371,0.872854,2.372295,0.23294,1.021927,0.239123,0.1022,0.264078,2.287875,0.807601,2.120355,0.066286,0.72415,0.594656,0.181605,0.046628,4.057812,0.956434
2.562841,0.192765,1.005527,0.546948,0.075903,0.037888,1.75478,0.872854,2.432292,0.237109,1.036284,0.252816,0.104946,0.269378,2.335513,0.812523,2.174945,0.069442,0.73845,0.602995,0.185826,0.047054,4.146022,0.956434
2.618881,0.194807,1.020661,0.565372,0.077116,0.038319,1.793188,0.872855,2.492289,0.241719,1.050641,0.266913,0.107691,0.274152,2.383151,0.81938,2.229534,0.072616,0.752751,0.609517,0.190048,0.047736,4.234232,0.956434
2.674921,0.19687,1.035796,0.581346,0.07833,0.039048,1.831597,0.872859,2.552286,0.246826,1.064998,0.281241,0.110436,0.278431,2.430788,0.826774,2.284124,0.075788,0.767052,0.614575,0.19427,0.048761,4.322443,0.956434
2.730962,0.198928,1.05093,0.595133,0.079544,0.04018,1.870005,0.872873,2.612283,0.252471,1.079355,0.295629,0.113182,0.282267,2.478426,0.833263,2.338714,0.078955,0.781352,0.618555,0.198491,0.050207,4.410653,0.956434
2.787002,0.200955,1.066064,0.607117,0.080757,0.041802,1.908414,0.872915,2.67228,0.258672,1.093712,0.309941,0.115927,0.285726,2.526064,0.838505,2.393303,0.082125,0.795653,0.62183,0.202713,0.052123,4.498863,0.956434
2.843042,0.202922,1.081198,0.617717,0.081971,0.043938,1.946822,0.873016,2.732277,0.265403,1.108068,0.324093,0.118672,0.288887,2.573702,0.843036,2.447893,0.0853,0.809953,0.624736,0.206934,0.054509,4.587073,0.956434
2.899082,0.204807,1.096332,0.627326,0.083184,0.04653,1.985231,0.873221,2.792274,0.272593,1.122425,0.338069,0.121418,0.291832,2.62134,0.847302,2.502482,0.088464,0.824254,0.627562,0.211156,0.057299,4.675283,0.956434
2.955122,0.206591,1.111467,0.63626,0.084398,0.049425,2.023639,0.873561,2.852271,0.280126,1.136782,0.351919,0.124163,0.294641,2.668977,0.851153,2.557072,0.09158,0.838555,0.630552,0.215377,0.060365,4.763493,0.956434
3.011163,0.208267,1.126601,0.644739,0.085612,0.052399,2.062048,0.874033,2.912268,0.287847,1.151139,0.365744,0.126908,0.297383,2.716615,0.854325,2.611662,0.094587,0.852855,0.6339,0.219599,0.063529,4.851703,0.956434
3.067203,0.209836,1.141735,0.65288,0.086825,0.055213,2.100456,0.874602,2.972265,0.29559,1.165496,0.379673,0.129654,0.300121,2.764253,0.857223,2.666251,0.097413,0.867156,0.637735,0.22382,0.066595,4.939913,0.956434
3.123243,0.21131,1.156869,0.660715,0.088039,0.057664,2.138865,0.875262,3.032262,0.303203,1.179853,0.393823,0.132399,0.302901,2.811891,0.860899,2.720841,0.099984,0.881456,0.642125,0.228042,0.069388,5.028124,0.956434
3.179283,0.212709,1.172003,0.668214,0.089253,0.059629,2.177273,0.876123,3.092259,0.310569,1.19421,0.408267,0.135145,0.305767,2.859529,0.866186,2.77543,0.102239,0.895757,0.647076,0.232263,0.071776,5.116334,0.956434
3.235323,0.214064,1.187137,0.675313,0.090466,0.061079,2.215682,0.877455,3.152256,0.317626,1.208567,0.422999,0.13789,0.308757,2.907166,0.873004,2.83002,0.10414,0.910058,0.652562,0.236485,0.073695,5.204544,0.956434
3.291364,0.215406,1.202272,0.681954,0.09168,0.062064,2.25409,0.87958,3.212253,0.324366,1.222923,0.437924,0.140635,0.311914,2.954804,0.880473,2.884609,0.105679,0.924358,0.658548,0.240707,0.075143,5.292754,0.956434
3.347404,0.216772,1.217406,0.6881,0.092893,0.06268,2.292499,0.882645,3.27225,0.330836,1.23728,0.452869,0.143381,0.31528,3.002442,0.887517,2.939199,0.106872,0.938659,0.665023,0.244928,0.07617,5.380964,0.956434
3.403444,0.218198,1.23254,0.693756,0.094107,0.063034,2.330907,0.886418,3.332247,0.337111,1.251637,0.467622,0.146126,0.318896,3.05008,0.893416,2.993789,0.107758,0.95296,0.672,0.24915,0.076854,5.469174,0.956434
3.459484,0.219721,1.247674,0.69897,0.095321,0.063222,2.369316,0.890315,3.392244,0.343281,1.265994,0.481985,0.148871,0.322801,3.097718,0.898109,3.048378,0.108387,0.96726,0.679511,0.253371,0.077282,5.557384,0.956434
3.515524,0.221371,1.262808,0.703825,0.096534,0.063313,2.407724,0.893678,3.452241,0.349427,1.280351,0.495828,0.151617,0.327014,3.145355,0.902145,3.102968,0.108814,0.981561,0.687575,0.257593,0.077534,5.645595,0.956434
3.571564,0.223177,1.277943,0.70842,0.097748,0.063354,2.446133,0.896107,3.512238,0.355611,1.294708,0.509122,0.154362,0.331541,3.192993,0.906172,3.157557,0.109092,0.995861,0.696178,0.261814,0.077675,5.733805,0.956434
3.627605,0.225161,1.293077,0.712859,0.098962,0.063371,2.484542,0.897575,3.572235,0.36187,1.309065,0.521933,0.157107,0.33636,3.240631,0.91027,3.212147,0.109265,1.010162,0.705252,0.266036,0.077752,5.822015,0.956434
3.683645,0.227337,1.308211,0.717222,0.100175,0.063378,2.52295,0.898319,3.632232,0.368226,1.323422,0.534388,0.159853,0.341432,3.288269,0.913898,3.266737,0.109368,1.024463,0.714688,0.270257,0.077799,5.910225,0.956434
3.739685,0.229716,1.323345,0.721562,0.101389,0.06338,2.561359,0.898634,3.692229,0.374686,1.337778,0.546626,0.162598,0.346702,3.335907,0.916518,3.321326,0.109426,1.038763,0.724348,0.274479,0.077841,5.998435,0.956434
3.795725,0.232299,1.338479,0.725898,0.102602,0.063381,2.599767,0.898747,3.752226,0.381257,1.352135,0.558738,0.165343,0.352111,3.383545,0.918063,3.375916,0.109458,1.053064,0.734105,0.278701,0.077901,6.086645,0.956434
3.851765,0.235081,1.353613,0.730214,0.103816,0.063381,2.638176,0.89878,3.812223,0.38795,1.366492,0.570756,0.168089,0.357603,3.431182,0.918818,3.430505,0.109475,1.067364,0.743858,0.282922,0.078003,6.174855,0.956434
3.907806,0.238046,1.368748,0.734474,0.10503,0.063381,2.676584,0.898789,3.87222,0.394777,1.380849,0.582654,0.170834,0.363136,3.47882,0.919122,3.485095,0.109486,1.081665,0.753552,0.287144,0.078184,6.263065,0.956434
3.963846,0.241172,1.383882,0.738627,0.106243,0.063381,2.714993,0.89879,3.932217,0.401748,1.395206,0.594391,0.173579,0.368683,3.526458,0.91922,3.539684,0.109496,1.095966,0.763174,0.291365,0.078485,6.351276,0.956434
4.019886,0.244425,1.399016,0.742623,0.107457,0.063381,2.753401,0.898791,3.992214,0.408858,1.409563,0.605955,0.176325,0.374234,3.574096,0.919244,3.594274,0.109509,1.110266,0.772736,0.295587,0.07896,6.439486,0.956434
4.075926,0.247765,1.41415,0.746416,0.108671,0.063381,2.79181,0.898791,4.052211,0.416076,1.42392,0.617386,0.17907,0.379793,3.621734,0.919248,3.648864,0.109533,1.124567,0.782251,0.299808,0.079665,6.527696,0.956434
4.131966,0.251145,1.429284,0.749975,0.109884,0.063381,2.830218,0.898791,4.112208,0.423342,1.438277,0.628778,0.181816,0.385371,3.669371,0.919249,3.703453,0.109579,1.138867,0.791695,0.30403,0.080646,6.615906,0.956434
4.188007,0.254511,1.444419,0.753284,0.111098,0.063382,2.868627,0.898791,4.172205,0.43057,1.452633,0.64023,0.184561,0.39098,3.717009,0.919249,3.758043,0.109663,1.153168,0.800989,0.308251,0.081929,6.704116,0.956434
4.244047,0.257812,1.459553,0.75635,0.112312,0.063383,2.907035,0.898791,4.232202,0.437659,1.46699,0.651807,0.187306,0.396624,3.764647,0.919249,3.812632,0.109811,1.167469,0.809985,0.312473,0.083506,6.792326,0.956434
4.300087,0.260995,1.474687,0.759198,0.113525,0.063385,2.945444,0.898792,4.292199,0.44451,1.481347,0.663485,0.190052,0.402297,3.812285,0.919249,3.867222,0.11006,1.181769,0.818478,0.316694,0.085327,6.880536,0.956434
4.356127,0.264016,1.489821,0.761878,0.114739,0.063392,2.983852,0.898798,4.352196,0.451052,1.495704,0.675145,0.192797,0.407974,3.859923,0.919249,3.921811,0.110466,1.19607,0.82625,0.320916,0.087302,6.968747,0.956434
4.412167,0.266842,1.504955,0.764461,0.115952,0.063407,3.022261,0.898817,4.412193,0.45726,1.510061,0.68659,0.195542,0.413611,3.90756,0.919249,3.976401,0.111096,1.210371,0.833114,0.325138,0.089318,7.056957,0.956434
4.468207,0.269449,1.52009,0.767033,0.117166,0.063441,3.060669,0.898872,4.47219,0.463165,1.524418,0.697601,0.198288,0.419151,3.955198,0.919249,4.030991,0.112034,1.224671,0.83897,0.329359,0.091253,7.145167,0.956434
4.524248,0.271834,1.535224,0.76969,0.11838,0.063509,3.099078,0.899003,4.532187,0.468855,1.538775,0.708,0.201033,0.424524,4.002836,0.919249,4.08558,0.113374,1.238972,0.843829,0.333581,0.093009,7.233377,0.956434
4.580288,0.274006,1.550358,0.772522,0.119593,0.063639,3.137486,0.899262,4.592184,0.474462,1.553131,0.717696,0.203778,0.429663,4.050474,0.91925,4.14017,0.115206,1.253272,0.84781,0.337802,0.094526,7.321587,0.956434
4.636328,0.275993,1.565492,0.775607,0.120807,0.06387,3.175895,0.899697,4.652181,0.48014,1.567488,0.726696,0.206524,0.434511,4.098112,0.919256,4.194759,0.11761,1.267573,0.851108,0.342024,0.0958,7.409797,0.956434
4.692368,0.277834,1.580626,0.778992,0.122021,0.064258,3.214303,0.900318,4.712178,0.486031,1.581845,0.735082,0.209269,0.439036,4.145749,0.91929,4.249349,0.12063,1.281874,0.853951,0.346245,0.096881,7.498007,0.956434
4.748408,0.27958,1.59576,0.782695,0.123234,0.064879,3.252712,0.901088,4.772175,0.492243,1.596202,0.742956,0.212014,0.443237,4.193387,0.919425,4.303939,0.124268,1.296174,0.856557,0.350467,0.097873,7.586217,0.956434
4.804449,0.281289,1.610895,0.786694,0.124448,0.065837,3.29112,0.901926,4.832172,0.498826,1.610559,0.75039,0.21476,0.447145,4.241025,0.919814,4.358528,0.128469,1.310475,0.859105,0.354688,0.098916,7.674428,0.956434
4.860489,0.283022,1.626029,0.790943,0.125661,0.067267,3.329529,0.902735,4.892169,0.505765,1.624916,0.757393,0.217505,0.450818,4.288663,0.920628,4.413118,0.133118,1.324775,0.861722,0.35891,0.100171,7.762638,0.956434
4.916529,0.284836,1.641163,0.795373,0.126875,0.069341,3.367937,0.903423,4.952166,0.512982,1.639273,0.763919,0.220251,0.454331,4.336301,0.921907,4.467707,0.138052,1.339076,0.864481,0.363131,0.101797,7.850848,0.956434
4.972569,0.286784,1.656297,0.799911,0.128089,0.072273,3.406346,0.903936,5.012163,0.520357,1.65363,0.769897,0.222996,0.457764,4.383939,0.92354,4.522297,0.143071,1.353377,0.867405,0.367353,0.103922,7.939058,0.956434
5.028609,0.288906,1.671431,0.804482,0.129302,0.076293,3.444754,0.904273,5.07216,0.527748,1.667986,0.775277,0.225741,0.461186,4.431576,0.925567,4.576886,0.147973,1.367677,0.870472,0.371575,0.106616,8.027268,0.956434
5.08465,0.29123,1.686566,0.809023,0.130516,0.081606,3.483163,0.904493,5.132157,0.535023,1.682343,0.78008,0.228487,0.464654,4.479214,0.928348,4.631476,0.15257,1.381978,0.873631,0.375796,0.109869,8.115478,0.956434
5.14069,0.293766,1.7017,0.813481,0.13173,0.088323,3.521571,0.90471,5.192154,0.54208,1.6967,0.784413,0.231232,0.468206,4.526852,0.932092,4.686066,0.156719,1.396278,0.876813,0.380018,0.113579,8.203688,0.956434
5.19673,0.296509,1.716834,0.817815,0.132943,0.096384,3.55998,0.905089,5.252151,0.548861,1.711057,0.788473,0.233977,0.471865,4.57449,0.936353,4.740655,0.160335,1.410579,0.879955,0.384239,0.117567,8.291898,0.956434
5.25277,0.299434,1.731968,0.821989,0.134157,0.105508,3.598388,0.905829,5.312149,0.555361,1.725414,0.79251,0.236723,0.475648,4.622128,0.940552,4.795245,0.163395,1.42488,0.883021,0.388461,0.121606,8.380109,0.956434
5.30881,0.302503,1.747102,0.825974,0.13537,0.115195,3.636797,0.907091,5.372146,0.561616,1.739771,0.796771,0.239468,0.479566,4.669765,0.944967,4.849834,0.165931,1.43918,0.886012,0.392682,0.125468,8.468319,0.956434
5.36485,0.305663,1.762236,0.829748,0.136584,0.124806,3.675205,0.908889,5.432143,0.567692,1.754128,0.801449,0.242213,0.483636,4.717403,0.950476,4.904424,0.168017,1.453481,0.888977,0.396904,0.128972,8.556529,0.956434
5.420891,0.308853,1.777371,0.833292,0.137798,0.133703,3.713614,0.911025,5.49214,0.573672,1.768485,0.806631,0.244959,0.487875,4.765041,0.957083,4.959014,0.169751,1.467782,0.891995,0.401125,0.132023,8.644739,0.956434
5.476931,0.312006,1.792505,0.836596,0.139011,0.141396,3.752022,0.913167,5.552137,0.579639,1.782841,0.812286,0.247704,0.492294,4.812679,0.963359,5.013603,0.171236,1.482082,0.895158,0.405347,0.134627,8.732949,0.956434
5.532971,0.315059,1.807639,0.839652,0.140225,0.147657,3.790431,0.915022,5.612134,0.585665,1.797198,0.81828,0.250449,0.496895,4.860317,0.967769,5.068193,0.172569,1.496383,0.898554,0.409569,0.136885,8.821159,0.956434
5.589011,0.31795,1.822773,0.842459,0.141439,0.152548,3.828839,0.916454,5.672131,0.591806,1.811555,0.824416,0.253195,0.50166,4.907954,0.97002,5.122782,0.173826,1.510683,0.902242,0.41379,0.138964,8.909369,0.956434
5.645051,0.32063,1.837907,0.845015,0.142652,0.15638,3.867248,0.917472,5.732128,0.5981,1.825912,0.830479,0.25594,0.506548,4.955592,0.970852,5.177372,0.175068,1.524984,0.906241,0.418012,0.141056,8.99758,0.956434
5.701092,0.32306,1.853042,0.847323,0.143866,0.159612,3.905656,0.91815,5.792125,0.604567,1.840269,0.836283,0.258686,0.511508,5.00323,0.971078,5.231961,0.176337,1.539285,0.910517,0.422233,0.143335,9.08579,0.956434
5.757132,0.325215,1.868176,0.849381,0.145079,0.162747,3.944065,0.918567,5.852122,0.611206,1.854626,0.841694,0.261431,0.516492,5.050868,0.971145,5.286551,0.177665,1.553585,0.914984,0.426455,0.145915,9.174,0.956434
5.813172,0.327083,1.88331,0.851192,0.146293,0.166247,3.982473,0.918794,5.912119,0.617999,1.868983,0.846638,0.264176,0.521477,5.098506,0.971254,5.341141,0.179078,1.567886,0.919513,0.430676,0.148829,9.26221,0.956434
5.869212,0.328669,1.898444,0.852761,0.147507,0.1705,4.020882,0.918902,5.972116,0.624909,1.88334,0.851095,0.266922,0.526499,5.146143,0.971571,5.39573,0.180605,1.582186,0.923953,0.434898,0.152022,9.35042,0.956434
5.925252,0.329984,1.913578,0.854095,0.14872,0.175807,4.059291,0.918944,6.032113,0.631877,1.897696,0.855086,0.269667,0.531671,5.193781,0.972275,5.45032,0.182284,1.596487,0.928161,0.439119,0.155365,9.43863,0.956434
5.981293,0.331054,1.928712,0.855207,0.149934,0.182387,4.097699,0.918959,6.09211,0.638831,1.912053,0.858658,0.272412,0.537199,5.241419,0.973405,5.504909,0.184165,1.610788,0.93204,0.443341,0.158686,9.52684,0.956434
6.037333,0.331906,1.943847,0.856114,0.151148,0.190359,4.136108,0.918963,6.152107,0.645694,1.92641,0.86187,0.275158,0.543372,5.289057,0.974715,5.559499,0.186311,1.625088,0.935556,0.447562,0.161805,9.61505,0.956434
6.093373,0.332575,1.958981,0.856837,0.152361,0.199696,4.174516,0.918963,6.212104,0.652395,1.940767,0.864795,0.277903,0.550539,5.336695,0.975813,5.614089,0.188798,1.639389,0.938751,0.451784,0.164576,9.703261,0.956434
6.149413,0.333095,1.974115,0.857399,0.153575,0.210164,4.212925,0.918964,6.272101,0.658887,1.955124,0.867513,0.280648,0.559054,5.384333,0.976478,5.668678,0.191712,1.65369,0.941721,0.456006,0.166904,9.791471,0.956434
6.205453,0.333504,1.989249,0.857824,0.154788,0.221298,4.251333,0.918964,6.332098,0.66516,1.969481,0.870126,0.283394,0.569219,5.43197,0.976769,5.723268,0.195141,1.66799,0.944589,0.460227,0.168758,9.879681,0.956434
6.261493,0.333836,2.004383,0.858136,0.156002,0.232442,4.289742,0.918964,6.392095,0.671251,1.983838,0.872752,0.286139,0.581211,5.479608,0.976861,5.777857,0.199166,1.682291,0.947471,0.464449,0.17016,9.967891,0.956434
6.317534,0.334129,2.019518,0.858358,0.157216,0.24287,4.32815,0.918964,6.452092,0.677253,1.998195,0.875517,0.288884,0.595033,5.527246,0.976882,5.832447,0.203849,1.696591,0.950444,0.46867,0.171172,10.056101,0.956434
6.373574,0.334417,2.034652,0.858512,0.158429,0.251949,4.366559,0.918964,6.512089,0.683303,2.012551,0.878538,0.29163,0.610477,5.574884,0.976886,5.887036,0.209224,1.710892,0.953536,0.472892,0.171882,10.144311,0.956434
6.429614,0.334737,2.049786,0.858615,0.159643,0.259277,4.404967,0.918964,6.572086,0.689571,2.026908,0.881884,0.294375,0.627141,5.622522,0.976886,5.941626,0.215283,1.725193,0.956735,0.477113,0.172383,10.232521,0.956434
6.485654,0.335129,2.06492,0.858684,0.160857,0.264748,4.443376,0.918964,6.632083,0.696237,2.041265,0.885556,0.297121,0.64447,5.670159,0.976886,5.996216,0.221975,1.739493,0.960003,0.481335,0.172772,10.320732,0.956434
6.541694,0.335634,2.080054,0.858731,0.16207,0.26852,4.481784,0.918964,6.69208,0.703463,2.055622,0.889471,0.299866,0.661838,5.717797,0.976886,6.050805,0.229197,1.753794,0.963291,0.485556,0.173147,10.408942,0.956434
6.597735,0.336296,2.095189,0.858769,0.163284,0.27092,4.520193,0.918964,6.752077,0.711365,2.069979,0.89348,0.302611,0.678637,5.765435,0.976886,6.105395,0.236803,1.768094,0.966552,0.489778,0.173613,10.497152,0.956434
6.653775,0.33716,2.110323,0.858808,0.164498,0.272327,4.558601,0.918964,6.812074,0.719989,2.084336,0.8974,0.305357,0.694367,5.813073,0.976886,6.159984,0.244609,1.782395,0.969737,0.493999,0.174282,10.585362,0.956435
6.709815,0.338274,2.125457,0.858862,0.165711,0.273087,4.59701,0.918964,6.872071,0.729295,2.098693,0.901065,0.308102,0.708693,5.860711,0.976886,6.214574,0.252407,1.796696,0.972794,0.498221,0.17528,10.673572,0.95644
6.765855,0.339682,2.140591,0.858942,0.166925,0.273466,4.635418,0.918964,6.932068,0.73916,2.113049,0.904365,0.310847,0.721476,5.908348,0.976886,6.269163,0.25998,1.810996,0.975664,0.502443,0.176748,10.761782,0.956466
6.821895,0.341426,2.155725,0.859068,0.168138,0.273639,4.673827,0.918965,6.992065,0.749385,2.127406,0.907265,0.313593,0.732759,5.955986,0.976886,6.323753,0.26712,1.825297,0.978288,0.506664,0.178835,10.849992,0.956567
6.877936,0.343539,2.170859,0.859256,0.169352,0.273712,4.712235,0.91897,7.052062,0.75972,2.141763,0.909804,0.316338,0.742733,6.003624,0.976886,6.378343,0.273648,1.839597,0.980612,0.510886,0.181707,10.938202,0.956844
6.933976,0.346044,2.185994,0.859529,0.170566,0.273741,4.750644,0.918991,7.112059,0.7699,2.15612,0.912063,0.319083,0.751682,6.051262,0.976886,6.432932,0.279426,1.853898,0.982603,0.515107,0.185553,11.026413,0.957386
6.990016,0.348947,2.201128,0.859908,0.171779,0.273751,4.789052,0.919066,7.172056,0.779676,2.170477,0.914134,0.321829,0.759927,6.0989,0.976886,6.487522,0.284373,1.868199,0.984245,0.519329,0.190607,11.114623,0.958138
7.046056,0.35224,2.216262,0.860411,0.172993,0.273754,4.827461,0.919286,7.232053,0.788844,2.184834,0.916092,0.324574,0.767786,6.146537,0.976886,6.542111,0.288462,1.882499,0.985546,0.52355,0.197165,11.202833,0.95888
7.102096,0.355897,2.231396,0.861049,0.174207,0.273755,4.865869,0.91982,7.29205,0.797269,2.199191,0.917978,0.327319,0.775539,6.194175,0.976886,6.596701,0.291724,1.8968,0.986532,0.527772,0.205592,11.291043,0.9594
7.158136,0.359872,2.24653,0.861827,0.17542,0.273756,4.904278,0.920877,7.352047,0.804894,2.213548,0.91981,0.330065,0.783411,6.241813,0.976886,6.651291,0.294235,1.911101,0.987246,0.531993,0.216303,11.379253,0.959659
7.214177,0.364108,2.261665,0.862738,0.176634,0.273756,4.942686,0.922603,7.412044,0.811737,2.227904,0.921594,0.33281,0.791568,6.289451,0.976886,6.70588,0.296104,1.925401,0.987742,0.536215,0.229691,11.467463,0.959751
7.270217,0.368534,2.276799,0.86377,0.177847,0.273756,4.981095,0.924915,7.472041,0.817876,2.242261,0.923344,0.335555,0.800117,6.337089,0.976886,6.76047,0.297458,1.939702,0.988075,0.540437,0.24603,11.555673,0.959774
7.326257,0.373072,2.291933,0.864907,0.179061,0.273756,5.019503,0.927461,7.532038,0.823437,2.256618,0.925096,0.338301,0.809112,6.384727,0.976886,6.815059,0.298433,1.954002,0.988305,0.544658,0.265358,11.643883,0.959778
7.382297,0.377644,2.307067,0.866136,0.180275,0.273756,5.057912,0.929766,7.592035,0.828569,2.270975,0.926899,0.341046,0.818554,6.432364,0.976886,6.869649,0.299157,1.968303,0.988483,0.54888,0.287392,11.732094,0.959779
7.438337,0.382176,2.322201,0.867453,0.181488,0.273758,5.09632,0.93148,7.652032,0.833424,2.285332,0.928803,0.343792,0.828399,6.480002,0.976886,6.924238,0.299757,1.982604,0.988654,0.553101,0.311511,11.820304,0.959779
7.494378,0.386602,2.337335,0.868867,0.182702,0.273764,5.134729,0.932529,7.712029,0.838139,2.299689,0.930842,0.346537,0.838559,6.52764,0.976886,6.978828,0.300348,1.996904,0.988852,0.557323,0.336817,11.908514,0.959779
7.550418,0.390869,2.35247,0.870401,0.183916,0.273782,5.173137,0.933055,7.772026,0.842827,2.314046,0.933016,0.349282,0.848904,6.575278,0.976886,7.033418,0.301042,2.011205,0.989098,0.561544,0.362285,11.996724,0.959781
7.606458,0.394941,2.367604,0.872089,0.185129,0.273837,5.211546,0.933273,7.832023,0.847566,2.328403,0.935294,0.352028,0.859269,6.622916,0.976886,7.088007,0.30195,2.025505,0.989399,0.565766,0.386936,12.084934,0.959796
7.662498,0.398795,2.382738,0.873968,0.186343,0.273987,5.249954,0.933347,7.89202,0.852399,2.342759,0.937627,0.354773,0.869467,6.670553,0.976886,7.142597,0.303181,2.039806,0.989753,0.569987,0.410002,12.173144,0.959872
7.718538,0.402423,2.397872,0.876069,0.187556,0.274363,5.288363,0.933367,7.952017,0.857336,2.357116,0.939964,0.357518,0.879297,6.718191,0.976886,7.197186,0.304852,2.054107,0.99015,0.574209,0.431031,12.261354,0.960142
7.774579,0.405827,2.413006,0.878411,0.18877,0.275237,5.326771,0.933372,8.012014,0.862354,2.371473,0.942275,0.360264,0.888566,6.765829,0.976886,7.251776,0.307087,2.068407,0.99058,0.57843,0.449899,12.349565,0.960822
7.830619,0.40902,2.428141,0.880991,0.189984,0.277115,5.36518,0.933373,8.072011,0.867412,2.38583,0.944556,0.363009,0.897109,6.813467,0.976886,7.306366,0.310016,2.082708,0.991039,0.582652,0.46676,12.437775,0.962039
7.886659,0.412017,2.443275,0.883787,0.191197,0.280851,5.403588,0.933373,8.132008,0.872451,2.400187,0.946833,0.365754,0.904806,6.861105,0.976886,7.360955,0.313779,2.097008,0.991528,0.586874,0.481926,12.525985,0.963587
7.942699,0.414833,2.458409,0.88676,0.192411,0.287723,5.441997,0.933373,8.192005,0.877416,2.414544,0.949141,0.3685,0.911597,6.908742,0.976886,7.415545,0.318525,2.111309,0.992057,0.591095,0.495761,12.614195,0.964987
7.998739,0.417485,2.473543,0.889859,0.193625,0.29943,5.480405,0.933373,8.252002,0.882255,2.428901,0.951514,0.371245,0.917486,6.95638,0.976886,7.470134,0.3244,2.12561,0.992632,0.595317,0.508572,12.702405,0.965887
8.054779,0.419983,2.488677,0.893035,0.194838,0.317899,5.518814,0.933373,8.311999,0.886937,2.443258,0.953959,0.37399,0.922534,7.004018,0.976886,7.524724,0.331541,2.13991,0.993249,0.599538,0.520567,12.790615,0.966298
8.11082,0.422335,2.503812,0.896244,0.196052,0.3449,5.557223,0.933373,8.371996,0.891452,2.457614,0.956447,0.376736,0.926849,7.051656,0.976886,7.579313,0.340048,2.154211,0.993892,0.60376,0.531849,12.878825,0.966431
8.16686,0.424546,2.518946,0.899457,0.197265,0.381506,5.595631,0.933375,8.431993,0.895813,2.471971,0.958917,0.379481,0.930559,7.099294,0.976886,7.633903,0.349965,2.168512,0.994534,0.607981,0.542448,12.967035,0.966462
8.2229,0.426617,2.53408,0.902658,0.198479,0.427556,5.63404,0.933384,8.49199,0.900052,2.486328,0.961295,0.382227,0.933797,7.146931,0.976886,7.688493,0.361244,2.182812,0.995138,0.612203,0.55237,13.055246,0.966467
8.27894,0.428553,2.549214,0.905843,0.199693,0.481352,5.672448,0.933415,8.551988,0.904209,2.500685,0.963515,0.384972,0.936679,7.194569,0.976886,7.743082,0.373732,2.197113,0.995672,0.616424,0.561643,13.143456,0.966468
8.33498,0.430361,2.564348,0.909018,0.200906,0.53977,5.710857,0.933506,8.611985,0.908325,2.515042,0.965543,0.387717,0.9393,7.242207,0.976886,7.797672,0.387161,2.211413,0.996114,0.620646,0.570334,13.231666,0.966468
8.391021,0.432053,2.579482,0.912188,0.20212,0.598812,5.749265,0.933724,8.671982,0.912429,2.529399,0.967386,0.390463,0.941723,7.289845,0.976886,7.852261,0.401162,2.225714,0.996455,0.624868,0.578553,13.319876,0.966468
8.447061,0.433649,2.594617,0.915353,0.203334,0.654456,5.787674,0.934154,8.731979,0.916535,2.543756,0.96908,0.393208,0.943995,7.337483,0.976886,7.906851,0.415311,2.240015,0.996699,0.629089,0.586427,13.408086,0.966468
8.503101,0.435181,2.609751,0.918509,0.204547,0.703509,5.826082,0.934851,8.791976,0.920633,2.558113,0.970672,0.395953,0.946149,7.385121,0.976886,7.96144,0.429173,2.254315,0.996862,0.633311,0.594074,13.496296,0.966468
8.559141,0.436695,2.624885,0.921643,0.205761,0.744199,5.864491,0.935781,8.851973,0.924699,2.572469,0.972194,0.398699,0.948214,7.432758,0.976886,8.01603,0.442368,2.268616,0.996962,0.637532,0.601575,13.584506,0.966468
8.615181,0.438252,2.640019,0.924743,0.206975,0.776325,5.902899,0.9368,8.91197,0.92869,2.586826,0.973647,0.401444,0.950223,7.480396,0.976886,8.07062,0.454621,2.282916,0.99702,0.641754,0.608966,13.672717,0.966468
8.671222,0.439936,2.655153,0.927797,0.208188,0.801,5.941308,0.937721,8.971967,0.932556,2.601183,0.975007,0.404189,0.952211,7.528034,0.976886,8.125209,0.46579,2.297217,0.99705,0.645975,0.616235,13.760927,0.966471
8.727262,0.441855,2.670288,0.930805,0.209402,0.820117,5.979716,0.938418,9.031964,0.936249,2.61554,0.976231,0.406935,0.954207,7.575672,0.976886,8.179799,0.475876,2.311518,0.997065,0.650197,0.623333,13.849137,0.966496
8.783302,0.444146,2.685422,0.933783,0.210615,0.835745,6.018125,0.938908,9.091961,0.939722,2.629897,0.977276,0.40968,0.956234,7.62331,0.976886,8.234388,0.485,2.325818,0.997071,0.654418,0.630192,13.937347,0.966628
8.839342,0.446983,2.700556,0.93676,0.211829,0.849625,6.056533,0.939366,9.151958,0.942946,2.644254,0.97812,0.412425,0.958301,7.670947,0.976886,8.288978,0.493362,2.340119,0.997074,0.65864,0.636748,14.025557,0.967139
8.895382,0.450579,2.71569,0.939781,0.213043,0.862862,6.094942,0.940126,9.211955,0.945904,2.658611,0.978765,0.415171,0.960399,7.718585,0.976886,8.343568,0.501199,2.35442,0.997075,0.662861,0.642961,14.113767,0.968539
8.951422,0.455189,2.730824,0.942893,0.214256,0.875863,6.13335,0.941647,9.271952,0.948598,2.672967,0.979239,0.417916,0.962508,7.766223,0.976886,8.398157,0.508743,2.36872,0.997076,0.667083,0.648846,14.201977,0.971263
9.007463,0.461108,2.745958,0.946142,0.21547,0.888468,6.171759,0.944363,9.331949,0.951049,2.687324,0.97959,0.420662,0.964601,7.813861,0.976886,8.452747,0.516197,2.383021,0.997076,0.671305,0.654508,14.290187,0.97503
9.063503,0.46867,2.761093,0.949553,0.216684,0.900219,6.210167,0.948404,9.391946,0.95329,2.701681,0.979872,0.423407,0.966655,7.861499,0.976886,8.507336,0.523718,2.397321,0.997076,0.675526,0.660166,14.378398,0.978732
9.119543,0.478229,2.776227,0.953131,0.217897,0.910644,6.248576,0.953355,9.451943,0.955364,2.716038,0.980139,0.426152,0.968656,7.909136,0.976886,8.561926,0.531428,2.411622,0.997076,0.679748,0.66617,14.466608,0.981318
9.175583,0.490141,2.791361,0.956849,0.219111,0.919486,6.286984,0.958342,9.51194,0.957321,2.730395,0.980436,0.428898,0.970604,7.956774,0.976886,8.616515,0.539425,2.425923,0.997076,0.683969,0.672993,14.554818,0.982601
9.231623,0.504741,2.806495,0.96065,0.220324,0.926803,6.325393,0.962472,9.571937,0.959209,2.744752,0.980792,0.431643,0.972511,8.004412,0.976887,8.671105,0.547804,2.440223,0.997076,0.688191,0.681184,14.643028,0.983054
9.287664,0.522301,2.821629,0.964457,0.221538,0.932932,6.363801,0.965285,9.631934,0.961072,2.759109,0.981222,0.434388,0.974398,8.05205,0.976892,8.725695,0.556678,2.454524,0.997076,0.692412,0.691292,14.731238,0.983167
9.343704,0.543,2.836764,0.968183,0.222752,0.938366,6.40221,0.96688,9.691931,0.962946,2.773466,0.981723,0.437134,0.976286,8.099688,0.976926,8.780284,0.566196,2.468824,0.997076,0.696634,0.703766,14.819448,0.983187
9.399744,0.566884,2.851898,0.971743,0.223965,0.943591,6.440618,0.967695,9.751928,0.964859,2.787822,0.982277,0.439879,0.978192,8.147326,0.977094,8.834874,0.576566,2.483125,0.997076,0.700855,0.71885,14.907658,0.98319
9.455784,0.593838,2.867032,0.975071,0.225179,0.948942,6.479027,0.968263,9.811925,0.966832,2.802179,0.982856,0.442624,0.980119,8.194963,0.977693,8.889463,0.588063,2.497426,0.997076,0.705077,0.736509,14.995868,0.98319
9.511824,0.623567,2.882166,0.978123,0.226393,0.95453,6.517435,0.969119,9.871922,0.968876,2.816536,0.983427,0.44537,0.982058,8.242601,0.97923,8.944053,0.601043,2.511726,0.997076,0.709298,0.756401,15.084079,0.98319
9.567865,0.655597,2.8973,0.980886,0.227606,0.96024,6.555844,0.970795,9.931919,0.971,2.830893,0.983959,0.448115,0.983989,8.290239,0.982084,8.998643,0.615925,2.526027,0.997077,0.71352,0.777925,15.172289,0.98319
9.623905,0.689288,2.912435,0.983371,0.22882,0.965807,6.594252,0.973714,9.991916,0.973202,2.84525,0.984434,0.45086,0.985882,8.337877,0.985911,9.053232,0.633164,2.540327,0.997079,0.717742,0.800322,15.260499,0.98319
9.679945,0.723876,2.927569,0.985606,0.230033,0.970916,6.632661,0.977933,10.051913,0.975479,2.859607,0.984845,0.453606,0.987705,8.385515,0.989622,9.107822,0.653175,2.554628,0.997083,0.721963,0.822808,15.348709,0.98319
9.735985,0.758521,2.942703,0.987627,0.231247,0.975316,6.671069,0.982953,10.11191,0.977819,2.873964,0.985207,0.456351,0.989429,8.433152,0.992223,9.162411,0.676248,2.568929,0.997093,0.726185,0.844705,15.436919,0.98319
9.792025,0.792371,2.957837,0.989467,0.232461,0.978886,6.709478,0.98786,10.171907,0.980204,2.888321,0.98556,0.459096,0.99103,8.48079,0.99354,9.217001,0.702444,2.583229,0.997113,0.730406,0.865523,15.525129,0.98319
9.848065,0.824625,2.972971,0.99115,0.233674,0.981655,6.747886,0.991804,10.231904,0.982605,2.902677,0.985961,0.461842,0.992492,8.528428,0.994022,9.27159,0.731508,2.59753,0.997151,0.734628,0.884981,15.613339,0.98319
9.904106,0.854593,2.988105,0.992685,0.234888,0.983776,6.786295,0.994408,10.291901,0.984987,2.917034,0.986483,0.464587,0.993806,8.576066,0.994149,9.32618,0.762829,2.611831,0.997218,0.738849,0.902967,15.70155,0.98319
9.960146,0.881738,3.00324,0.994074,0.236102,0.985472,6.824703,0.995821,10.351898,0.987303,2.931391,0.987197,0.467333,0.99497,8.623704,0.994173,9.38077,0.795461,2.626131,0.997326,0.743071,0.919461,15.78976,0.98319
10.016186,0.905707,3.018374,0.995309,0.237315,0.986972,6.863112,0.996453,10.411895,0.989503,2.945748,0.988159,0.470078,0.995985,8.671341,0.994177,9.435359,0.82822,2.640432,0.997486,0.747292,0.934458,15.87797,0.98319
10.072226,0.926338,3.033508,0.996381,0.238529,0.988457,6.90152,0.99669,10.471892,0.991537,2.960105,0.989385,0.472823,0.996857,8.718979,0.994177,9.489949,0.859832,2.654732,0.997703,0.751514,0.947919,15.96618,0.98319
10.128266,0.943645,3.048642,0.997286,0.239742,0.990027,6.939929,0.996778,10.531889,0.99336,2.974462,0.990842,0.475569,0.997593,8.766617,0.994177,9.544538,0.889103,2.669033,0.997976,0.755736,0.959767,16.05439,0.98319
10.184307,0.957794,3.063776,0.998025,0.240956,0.991693,6.978337,0.99685,10.591886,0.99494,2.988819,0.992446,0.478314,0.998199,8.814255,0.994179,9.599128,0.915082,2.683334,0.99829,0.759957,0.969914,16.1426,0.983194
10.240347,0.969067,3.078911,0.998606,0.24217,0.993389,7.016746,0.996978,10.651883,0.996262,3.003176,0.994076,0.481059,0.998688,8.861893,0.994193,9.653717,0.937163,2.697634,0.998623,0.764179,0.978307,16.23081,0.983218
10.296387,0.97782,3.094045,0.999047,0.243383,0.995008,7.055155,0.997217,10.71188,0.997325,3.017532,0.995606,0.483805,0.99907,8.90953,0.994257,9.708307,0.955127,2.711935,0.998947,0.7684,0.984973,16.31902,0.983353
10.352427,0.984443,3.109179,0.999369,0.244597,0.996443,7.093563,0.99759,10.771877,0.998148,3.031889,0.99693,0.48655,0.99936,8.957168,0.994479,9.762897,0.96911,2.726235,0.999237,0.772622,0.990028,16.407231,0.983869
10.408467,0.989325,3.124313,0.999594,0.245811,0.997617,7.131972,0.998069,10.831874,0.998759,3.046246,0.997986,0.489295,0.999572,9.004806,0.995031,9.817486,0.979522,2.740536,0.999475,0.776843,0.993678,16.495441,0.985278
10.464508,0.992832,3.139447,0.999745,0.247024,0.998502,7.17038,0.998576,10.891871,0.999194,3.060603,0.998763,0.492041,0.999721,9.052444,0.996024,9.872076,0.986935,2.754837,0.999656,0.781065,0.996179,16.583651,0.988013
10.520548,0.995287,3.154581,0.999842,0.248238,0.999118,7.208789,0.999017,10.951868,0.99949,3.07496,0.99929,0.494786,0.999822,9.100082,0.997314,9.926665,0.991983,2.769137,0.999782,0.785286,0.997802,16.671861,0.991784
10.576588,0.996962,3.169716,0.999902,0.249452,0.999512,7.247197,0.999331,11.011865,0.999684,3.089317,0.999619,0.497531,0.999888,9.14772,0.998526,9.981255,0.99527,2.783438,0.999862,0.789508,0.998798,16.760071,0.995481
10.632628,0.998074,3.18485,0.999937,0.250665,0.999744,7.285606,0.999516,11.071862,0.999805,3.103674,0.999809,0.500277,0.999929,9.195357,0.999349,10.035845,0.997315,2.797738,0.99991,0.793729,0.999375,16.848281,0.998056
10.688668,0.998795,3.199984,0.999957,0.251879,0.999869,7.324014,0.999605,11.131859,0.999878,3.118031,0.99991,0.503022,0.999953,9.242995,0.999753,10.090434,0.998533,2.812039,0.999935,0.797951,0.999691,16.936491,0.99933
10.744708,0.999249,3.215118,0.999968,0.253092,0.999932,7.362423,0.99964,11.191856,0.999919,3.132387,0.999959,0.505768,0.999967,9.290633,0.999896,10.145024,0.999226,2.82634,0.999948,0.802173,0.999854,17.024702,0.999778
10.800749,0.999529,3.230252,0.999974,0.254306,0.999961,7.400831,0.999651,11.251853,0.999942,3.146744,0.999981,0.508513,0.999975,9.338271,0.999933,10.199613,0.999603,2.84064,0.999954,0.806394,0.999934,17.112912,0.99989


==> figures/plots/OF_cumulative_gt_col_data.csv <==
1_DistanceSimple_x,1_DistanceSimple_y,1_TQ_x,1_TQ_y,1_WTTC_x,1_WTTC_y,1_TTC_x,1_TTC_y,2_DistanceSimple_x,2_DistanceSimple_y,2_TQ_x,2_TQ_y,2_WTTC_x,2_WTTC_y,2_TTC_x,2_TTC_y,3_DistanceSimple_x,3_DistanceSimple_y,3_TQ_x,3_TQ_y,3_WTTC_x,3_WTTC_y,3_TTC_x,3_TTC_y
8.3088,0.0,0.5335448857660857,0.0,0.0982,0.0,0.03723008190618019,0.0,9.6239,0.0,0.45894820898288474,0.0,0.4444,0.0,0.1519756838905775,0.0,6.1789,0.0,0.3887391065657696,0.0,0.3531,0.0,0.3623188405797102,0.0
8.3088,0.999529,0.5335448857660857,0.999974,0.0982,0.999961,0.03723008190618019,0.999651,9.6239,0.999942,0.45894820898288474,0.999981,0.4444,0.999975,0.1519756838905775,0.999933,6.1789,0.999603,0.3887391065657696,0.999954,0.3531,0.999934,0.3623188405797102,0.99989


==> figures/plots/OF_gt_col_data_man.csv <==
1_DistanceSimple_x,1_DistanceSimple_y,1_DistanceSimple_mean_x,1_DistanceSimple_mean_y,1_TQ_x,1_TQ_y,1_TQ_mean_x,1_TQ_mean_y,1_PTTC_x,1_PTTC_y,1_PTTC_mean_x,1_PTTC_mean_y,1_WTTC_x,1_WTTC_y,1_WTTC_mean_x,1_WTTC_mean_y,1_GapTime_x,1_GapTime_y,1_GapTime_mean_x,1_GapTime_mean_y,1_TTC_x,1_TTC_y,1_TTC_mean_x,1_TTC_mean_y,2_DistanceSimple_x,2_DistanceSimple_y,2_DistanceSimple_mean_x,2_DistanceSimple_mean_y,2_TQ_x,2_TQ_y,2_TQ_mean_x,2_TQ_mean_y,2_GapTime_x,2_GapTime_y,2_GapTime_mean_x,2_GapTime_mean_y,2_PTTC_x,2_PTTC_y,2_PTTC_mean_x,2_PTTC_mean_y,2_WTTC_x,2_WTTC_y,2_WTTC_mean_x,2_WTTC_mean_y,3_DistanceSimple_x,3_DistanceSimple_y,3_DistanceSimple_mean_x,3_DistanceSimple_mean_y,3_TQ_x,3_TQ_y,3_TQ_mean_x,3_TQ_mean_y,3_GapTime_x,3_GapTime_y,3_GapTime_mean_x,3_GapTime_mean_y,3_PTTC_x,3_PTTC_y,3_PTTC_mean_x,3_PTTC_mean_y,3_WTTC_x,3_WTTC_y,3_WTTC_mean_x,3_WTTC_mean_y,4_DistanceSimple_x,4_DistanceSimple_y,4_DistanceSimple_mean_x,4_DistanceSimple_mean_y,4_TQ_x,4_TQ_y,4_TQ_mean_x,4_TQ_mean_y,4_PTTC_x,4_PTTC_y,4_PTTC_mean_x,4_PTTC_mean_y,4_WTTC_x,4_WTTC_y,4_WTTC_mean_x,4_WTTC_mean_y
8.3088,0,8.3088,0,0.533544885766086,0,0.533544885766086,0,12.96,0,12.96,0,0.0982,0,0.0982,0,0,0,0,0,0.03723,0,0.03723,0,9.6239,0,9.6239,0,0.458948208982885,0,0.458948208982885,0,1.8671155815199,0,1.8671155815199,0,6.58,0,6.58,0,0.4444,0,0.4444,0,6.1789,0,6.1789,0,0.38873910656577,0,0.38873910656577,0,0.905523899647603,0,0.905523899647603,0,2.76,0,2.76,0,0.3531,0,0.3531,0,6.8206,0,6.8206,0,0.255119342274556,0,0.255119342274556,0,7.58,0,7.58,0,0.872,0,0.872,0
8.3088,0.620262,8.3088,0.331334,0.533544885766086,1.773907,0.533544885766086,2.895917,12.96,0.735957,12.96,0.302292,0.0982,48.968307,0.0982,5.558935,0,0,0,0,0.03723,6.259379,0.03723,6.259379,9.6239,0.172073,9.6239,0.244458,0.458948208982885,1.042616,0.458948208982885,3.501127,1.8671155815199,4.573406,1.8671155815199,3.571527,6.58,0.392428,6.58,0.201705,0.4444,6.357826,0.4444,6.445869,6.1789,0.602793,6.1789,0.396776,0.38873910656577,1.516433,0.38873910656577,3.448295,0.905523899647603,3.646512,0.905523899647603,4.68111,2.76,0.339867,2.76,0.21944,0.3531,6.054716,0.3531,4.434694,6.8206,0.22379,6.8206,0.249097,0.255119342274556,0.863906,0.255119342274556,2.488411,7.58,0.826565,7.58,0.171104,0.872,2.498126,0.872,5.459033


==> figures/plots/thresholds.csv <==
1_DistanceSimple_x,1_DistanceSimple_y,1_TQ_x,1_TQ_y,1_WTTC_x,1_WTTC_y,1_TTC_x,1_TTC_y
5,0,1.2,0,0.26,0,0.666,0
5,1,1.2,1,0.26,1,0.666,1

